Model order reduction and sensitivity analysis for complex heat transfer simulations inside the human eyeball

Heat transfer in the human eyeball, a complex organ, is significantly influenced by various pathophysiological and external parameters. Particularly, heat transfer critically affects fluid behavior within the eye and ocular drug delivery processes. Overcoming the challenges of experimental analysis, this study introduces a comprehensive three-dimensional mathematical and computational model to simulate the heat transfer in a realistic geometry. Our work includes an extensive sensitivity analysis to address uncertainties and delineate the impact of different variables on heat distribution in ocular tissues. To manage the model's complexity, we employed a very fast model reduction technique with certified sharp error bounds, ensuring computational efficiency without compromising accuracy. Our results demonstrate remarkable consistency with experimental observations and align closely with existing numerical findings in the literature. Crucially, our findings underscore the significant role of blood flowand environmental conditions, particularly in the eye's internal tissues. Clinically, this model offers a promising tool for examining the temperature-related effects of various therapeutic interventions on the eye. Such insights are invaluable for optimizing treatment strategies in ophthalmology.

==> data/boundary-conditions-non-linear.json <==
{
    "BoundaryConditions":
    {
        "heat":
        {
            "convective_heat_flux":
            {
                "BC_Sclera":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                },
                "BC_OpticNerve":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                }
            },
            "flux":
            {
                "BC_Cornea":
                {
                    "expr":"-(h_amb * (heat_T - T_amb) + sigma * epsilon * (heat_T * heat_T * heat_T * heat_T - T_amb * T_amb * T_amb * T_amb) + E):heat_T:T_amb:h_amb:epsilon:sigma:E"
                }
            }
        }
    }
}


==> data/boundary-conditions.json <==
{
    "BoundaryConditions":
    {
        "heat":
        {
            "convective_heat_flux":
            {
                "BC_Sclera":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                },
                "BC_OpticNerve":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                },
                "BC_Cornea":
                {
                    "h": "h_amb+h_tau:h_amb:h_tau",
                    "Text": "T_amb:T_amb"
                    // "expr":"-(h_amb * (heat_T - T_amb) + sigma * epsilon * (heat_T * heat_T * heat_T * heat_T - T_amb * T_amb * T_amb * T_amb) + E):heat_T:T_amb:h_amb:epsilon:sigma:E"
                }
            },
            "flux":
            {
                "BC_Cornea":
                {
                    "expr":"-E:E"
                    //"expr": "-( (h_amb+h_tau)*(heat_T-T_amb) + E ):h_amb:h_tau:heat_T:T_amb:E"
                    // "expr":"-(h_amb * (heat_T - T_amb) + sigma * epsilon * (heat_T * heat_T * heat_T * heat_T - T_amb * T_amb * T_amb * T_amb) + E):heat_T:T_amb:h_amb:epsilon:sigma:E"

                }
            }
        }
    }
}


==> data/crb_param.json <==
{
    "CRBParameters":
    {
        "h_bl":    // [K]
        {
            "min":"50",
            "max":"110",
            "description": "Blood convection coefficient [W/m/m/K]",
            "source": "assumption from litterature"
        },
        "h_amb":    // [K]         \cite{KOSKY2013259}
        {
            "min":"8",
            "max":"100",
            "description": "Ambiant air convection coefficient [W/m/m/K]",
            "source": "assumption from litterature"
        },
        "T_bl":    // [K]         \cite{https://hypertextbook.com/facts/1997/LenaWong.shtml}
        {
            "min":"308.15",
            "max":"312.15",
            "description":"Blood tempetature [K]",
            "source": "pm 5% of 310.15K = 37°C"
        },
        "T_amb":    // [K]         \cite{MAPSTONE1968237}
        {
            "min":"273.15",
            "max":"308.15",
            "description":"Ambiant temperature [K]",
            "source": "de 10°C à 30°C"
        },
        "E":   // [W / m^2]        \cite{Scott_1988}
        {
            "min":"20",
            "max":"320",
            "description": "Evaporation rate [W/m/m]",
            "source": "In Scott « the minimum and maximum values for a normal eye (E=20 and E=100 W/m2) »"
        },
        "k_lens":    // [ W / m / K]
        {
            "min":"0.21",
            "max":"0.544",
            "description":"thermal conductivity of the lens [W/m/K]",
            "source": "Min: Emery et al 1975, max: Neelakantaswamy and Ramakrishnan 1979"
        }
    },
    "CRBOutputs":
    {
        "PointO":
        {
            "type": "point",
            "coord": [-0.013597, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointA":
        {
            "type": "point",
            "coord": [-0.0126, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointB":
        {
            "type": "point",
            "coord": [-0.00979266, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointB1":
        {
            "type": "point",
            "coord": [-0.009524,0.00194062,0],
            "expr": "crb_u:crb_u"
        },
        "PointC":
        {
            "type": "point",
            "coord": [-0.00615819,0,0],
            "expr": "crb_u:crb_u"
        },
        "PointD":
        {
            "type": "point",
            "coord": [0.0106, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointD1":
        {
            "type": "point",
            "coord": [0.011, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointF":
        {
            "type": "point",
            "coord": [0.0115, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "PointG":
        {
            "type": "point",
            "coord": [0.0125, 0, 0],
            "expr": "crb_u:crb_u"
        },
        "cornea":
        {
            "type": "mean",
            "markers":["Cornea"],
            "topodim": 3,
            "expr": "crb_u:crb_u"
        }
    }
}

==> data/deterministic-sensitivity-analysis/points_coord.csv <==
Point,x,y,z
O,-0.0136,0,0
A,-0.0126,0,0
B,-0.00979266,0,0
B1,-0.009524,0.00194062,0
C,-0.00615819,0,0
D,0.0106,0,0
D1,0.011,0,0
F,0.0115,0,0
G,0.0125,0,0

==> data/eye.json <==
{
    "Name": "Aqueous humor hydrodynamics in human eye heat transfer",
    "ShortName":"EyeHeat",
    "Models":
    {
        "heat": {"name": "eye-heat"}
    },

    "Parameters":
    {
        "h_bl": 65,         // [W / m^2 / K]
        "h_amb": 10,        // [W / m^2 / K]        \cite{KOSKY2013259}
        "h_tau": 6,         // [W / m^2 / K]
        "T_bl": 310,        // [K] 36.85°C          \cite{https://hypertextbook.com/facts/1997/LenaWong.shtml}
        "T_amb": 294,       // [K] 24.85°C          \cite{MAPSTONE1968237}
        "E": 40,            // [W / m^2]            \cite{Scott_1988}
        "sigma": 5.67e-8,   // [W / (m^2 * K^4)]
        "epsilon": 0.974,   // [-]                  \cite{MAPSTONE1968237}
        "rho_Cornea": 1050, // [kg / m^3]
        "rho_Lens": 1000,   // [kg / m^3]
        "k_lens": 0.40      // [ W / m / K]
    },

    "Materials":
    {
        "Cornea":
        {
            "k":"0.58", // [W / (m * K)]
            "rho":"rho_Cornea:rho_Cornea", // [kg / m^3]
            "Cp":"4178" // [J / (kg * K)]
        },
        "Sclera": {
            "k": "1.0042", // [W / (m * K)]
            "rho": "1050", // [kg / m^3]
            "Cp": "3180" // [J / (kg * K)]
        },
        "AqueousHumor":
        {
            "k":"0.28", // [W / (m * K)]
            "rho":"996", // [kg / m^3]
            "Cp":"3997" // [J / (kg * K)]
            // "mu":"0.00074", // [N s / m^2]
            // "beta":"0.000337" // [1 / K]
        },
        "Lens":
        {
            "k":"k_lens:k_lens", // [W / (m * K)]
            "rho":"rho_Lens:rho_Lens", // [kg / m^3]
            "Cp":"3000" // [J / (kg * K)]
        },
        "VitreousHumor":
        {
            "k":"0.603", // [W / (m * K)]
            "rho":"1100", // [kg / m^3]
            "Cp":"4178" //[J / (kg * K)]
        },
        "Iris":
        {
            "k":"1.0042", // [W / (m * K)]
            "rho":"1050", // [kg / m^3]
            "Cp":"3180" // [J / (kg * K)]
        },
        "Lamina":
        {
            "k":"1.0042", // [W / (m * K)]
            "rho":"1050", // [kg / m^3]
            "Cp":"3180" // [J / (kg * K)]
        },
        "Choroid":
        {
            "k":"0.52", // [W / (m * K)]
            "rho":"1050", // [kg / m^3]
            "Cp":"3180" // [J / (kg * K)]
        },
        "Retina":
        {
            "k":"0.52", // [W / (m * K)]
            "rho":"1050", // [kg / m^3]
            "Cp":"3180" // [J / (kg * K)]
        },
        "OpticNerve":
        {
            "k":"1.0042", // [W / (m * K)]
            "rho":"1050", // [kg / m^3]
            "Cp":"3180" // [J / (kg * K)]
        }
    },

    "BoundaryConditions":
    {
        "heat":
        {
            "convective_heat_flux":
            {
                "BC_Sclera":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                },
                "BC_OpticNerve":
                {
                    "h":"h_bl:h_bl",
                    "Text":"T_bl:T_bl"
                },
                "BC_Cornea": {
                    "h": "h_amb+h_tau:h_amb:h_tau",
                    "Text": "T_amb:T_amb"
                    // "expr":"-(h_amb * (heat_T - T_amb) + sigma * epsilon * (heat_T * heat_T * heat_T * heat_T - T_amb * T_amb * T_amb * T_amb) + E):heat_T:T_amb:h_amb:epsilon:sigma:E"
                }


            },
            "flux":
            {
                "BC_Cornea":
                {
                    "expr":"-E:E"
                    //"expr": "-( (h_amb+h_tau)*(heat_T-T_amb) + E ):h_amb:h_tau:heat_T:T_amb:E"
                    // "expr":"-(h_amb * (heat_T - T_amb) + sigma * epsilon * (heat_T * heat_T * heat_T * heat_T - T_amb * T_amb * T_amb * T_amb) + E):heat_T:T_amb:h_amb:epsilon:sigma:E"

                }
            }
        }
    }
}


==> data/mesh3d.json <==
{
    "Meshes":
    {
        "heat":
        {
            "Import":
            {
                "filename":"$cfgdir/mesh/M/M3/Eye_Mesh3D_p$np.json",
                "partition":0
            }
        }
    }
}


==> data/post-process.json <==
{
    "PostProcess":
    {
        "use-model-name":1,
        "heat":
        {
            "Exports":
            {
                "fields":["temperature", "marker", "pid"],
                "expr":
                {
                    "heat_T_C":"heat_T-273.15:heat_T"
                }
            },
            "Measures":
            {
                "Statistics":
                {
                    "eye":
                    {
                        "type":["min","max","mean"],
                        "field":"temperature"
                    },
                    "cornea":
                    {
                        "type":["min","max","mean"],
                        "field":"temperature",
                        "markers":"Cornea"
                    }
                },
                "Points":
                {
                    "O":
                    {
                        "coord": "{-0.01359, 0, 0}",
                        "expressions": {
                            "TO_C": "heat_T-273.15:heat_T",
                            "TO": "heat_T:heat_T"
                        }
                    },
                    "A":
                    {
                        "coord": "{-0.0126, 0, 0}",
                        "expressions": {"TA_C": "heat_T-273.15:heat_T"}
                    },
                    "B":
                    {
                        "coord": "{-0.00979266, 0, 0}",
                        "expressions": {"TB_C": "heat_T-273.15:heat_T"}
                    },
                    "B1":
                    {
                        "coord": "{-0.009524,0.00194062,0}",
                        "expressions": {"TB1_C": "heat_T-273.15:heat_T"}
                    },
                    "C":
                    {
                        "coord": "{-0.00615819,0,0}",
                        "expressions": {"TC_C": "heat_T-273.15:heat_T"}
                    },
                    "D":
                    {
                        "coord": "{0.0106, 0, 0}",
                        "expressions": {"TD_C": "heat_T-273.15:heat_T"}
                    },
                    "D1":
                    {
                        "coord": "{0.011, 0, 0}",
                        "expressions": {"TD1_C": "heat_T-273.15:heat_T"}
                    },
                    "F":
                    {
                        "coord": "{0.0115, 0, 0}",
                        "expressions": {"TF_C": "heat_T-273.15:heat_T"}
                    },
                    "G":
                    {
                        "coord": "{0.0125, 0, 0}",
                        "expressions": {"TG_C": "heat_T-273.15:heat_T"}
                    }/*,
                    "axis":
                    {
                        "over_geometry":
                        {
                            "segment":
                            {
                                "point1": "{-0.013597, 0, 0}",
                                "point2": "{0.0125, 0, 0}",
                                "n_points": "100"
                            }
                        },
                        "fields": "temperature",
                        "include_coordinates": 1,
                        "output":
                        {
                           "type":"table"
                        }
                    }*/
                }
            }
        }
    }
}

==> fig/eye/distributions/h_amb_pdf.csv <==
x,pdf
-10.0,0.0
-9.396984924623116,0.0
-8.793969849246231,0.0
-8.190954773869347,0.0
-7.5879396984924625,0.0
-6.984924623115578,0.0
-6.381909547738694,0.0
-5.778894472361809,0.0
-5.175879396984925,0.0
-4.572864321608041,0.0
-3.9698492462311563,0.0
-3.366834170854272,0.0
-2.7638190954773876,0.0
-2.160804020100503,0.0
-1.5577889447236188,0.0
-0.9547738693467345,0.0
-0.3517587939698501,0.0
0.25125628140703427,0.0
0.8542713567839186,0.0
1.457286432160803,0.0
2.0603015075376874,0.0
2.6633165829145717,0.0
3.266331658291456,0.0
3.8693467336683405,0.0
4.472361809045225,0.0
5.075376884422109,0.0
5.678391959798994,0.0
6.281407035175878,0.0
6.884422110552762,0.0
7.487437185929647,0.0
8.090452261306531,0.0006367095558353138
8.693467336683415,0.05478280299563715
9.2964824120603,0.09358264780961736
9.899497487437184,0.10704741225603066
10.502512562814069,0.10773262277838341
11.105527638190953,0.10267657049821033
11.708542713567837,0.09531357702138829
12.311557788944722,0.08729380220860868
12.914572864321606,0.079398698478429
13.51758793969849,0.07198063878446007
14.120603015075375,0.06517754055701239
14.723618090452259,0.05902030709244261
15.326633165829143,0.053487778979915454
15.929648241206028,0.048535221379592354
16.532663316582912,0.044109127966389584
17.135678391959797,0.04015481065702856
17.73869346733668,0.03662013754058188
18.341708542713565,0.03345720551260825
18.94472361809045,0.030622913082717453
19.547738693467334,0.02807896117644853
20.15075376884422,0.025791571994466085
20.753768844221103,0.023731084883517224
21.356783919597987,0.021871515103984544
21.95979899497487,0.020190120422252173
22.562814070351756,0.018666997505608234
23.165829145728637,0.017284717343031275
23.768844221105525,0.016028001969103502
24.371859296482413,0.014883441135478378
24.974874371859293,0.013839245823013107
25.577889447236174,0.012885034791176144
26.180904522613062,0.012011650241160549
26.78391959798995,0.011210998848878908
27.38693467336683,0.010475914745304852
27.98994974874371,0.009800041395224937
28.5929648241206,0.009177729702634531
29.195979899497488,0.00860395002661532
29.79899497487437,0.008074216114041086
30.40201005025125,0.007584519241022507
31.005025125628137,0.007131271103953995
31.608040201005025,0.006711254215827344
32.211055276381906,0.006321578747531903
32.81407035175879,0.005959644910843137
33.417085427135675,0.0056231101132935436
34.02010050251256,0.0053098602284320125
34.62311557788944,0.005017984421069559
35.226130653266324,0.004745753048573971
35.82914572864321,0.004491598228352611
36.4321608040201,0.0042540967202684445
37.03517587939698,0.0040319548224979525
37.63819095477386,0.0038239950216401378
38.24120603015075,0.0036291441738863783
38.84422110552764,0.003446423024740947
39.44723618090452,0.003274936900965938
40.0502512562814,0.0031138674308045437
40.65326633165829,0.0029624651676955953
41.256281407035175,0.002820043009120186
41.859296482412056,0.002685970316329564
42.46231155778894,0.002559667652840268
43.065326633165824,0.0024406020700397787
43.66834170854271,0.002328282877271152
44.27135678391959,0.002222257841566972
44.874371859296474,0.0021221097689581464
45.47738693467336,0.0020274534251414813
46.08040201005025,0.0019379327583785232
46.68341708542713,0.001853218391925228
47.28643216080401,0.0017730053571491744
47.8894472361809,0.0016970110418571204
48.49246231155779,0.0016249733312974355
49.09547738693467,0.0015566489218765524
49.69849246231155,0.0014918117898854858
50.30150753768844,0.0014302517995132024
50.904522613065325,0.0013717734361649717
51.507537688442206,0.0013161946526362666
52.110552763819086,0.0012633458170437557
52.713567839195974,0.0012130687526070202
53.31658291457286,0.0011652158604282539
53.91959798994974,0.0011196493173493915
54.522613065326624,0.0010762403417921371
55.12562814070351,0.001034868521218916
55.7286432160804,0.0009954211955035572
56.33165829145727,0.0009577928910790396
56.93467336683416,0.0009218848012447585
57.53768844221105,0.000887604308474793
58.14070351758794,0.0008548645449783087
58.743718592964825,0.0008235839881290032
59.3467336683417,0.0007936860877077883
59.94974874371859,0.0007650989221956375
60.552763819095475,0.0007377548816160569
61.15577889447235,0.0007115903746619618
61.758793969849236,0.000686545558053169
62.361809045226124,0.0006625640862606576
62.96482412060301,0.000639592879904688
63.5678391959799,0.0006175819112877826
64.17085427135677,0.0005964840056622985
64.77386934673366,0.0005762546569575447
65.37688442211055,0.000556851856804334
65.97989949748742,0.0005382359357971375
66.58291457286431,0.0005203694160263194
67.1859296482412,0.0005032168739966932
67.78894472361809,0.00048674481312439247
68.39195979899498,0.00047092154507286544
68.99497487437185,0.0004557170792511699
69.59798994974874,0.0004411030198544973
70.20100502512562,0.0004270524698783275
70.8040201005025,0.00041353994158456296
71.40703517587939,0.00040054127294066294
72.01005025125627,0.0003880335495917014
72.61306532663316,0.00037599503196074813
73.21608040201005,0.0003644050871053455
73.81909547738692,0.0003532441249874055
74.42211055276381,0.0003424935388408745
75.0251256281407,0.00033213564934620095
75.62814070351757,0.0003221536523432525
76.23115577889446,0.0003125315698350201
76.83417085427135,0.00030325420405342605
77.43718592964824,0.0002943070943759056
78.04020100502512,0.00028567647689743686
78.643216080402,0.00027734924647728637
79.24623115577889,0.0002693129210932287
79.84924623115577,0.0002615556083483545
80.45226130653265,0.0002540659739869402
81.05527638190954,0.00024683321228634596
81.65829145728642,0.00023984701820153217
82.26130653266331,0.0002330975611476572
82.8643216080402,0.00022657546031443516
83.46733668341707,0.0002202717614134447
84.07035175879396,0.0002141779147665887
84.67336683417085,0.0002082857546503111
85.27638190954772,0.00020258747981613762
85.87939698492461,0.00019707563511360188
86.4824120603015,0.00019174309414669798
87.08542713567839,0.00018658304289971285
87.68844221105527,0.00018158896427263754
88.29145728643215,0.00017675462347039738
88.89447236180904,0.0001720740541938776
89.49748743718592,0.00016754154558419588
90.1005025125628,0.0001631516298748713
90.70351758793969,0.00015889907070953968
91.30653266331657,0.00015477885208563813
91.90954773869346,0.00015078616788704124
92.51256281407035,0.0001469164119710397
93.11557788944722,0.00014316516877726796
93.71859296482411,0.00013952820442826426
94.321608040201,0.0001360014582932613
94.92462311557787,0.00013258103498861538
95.52763819095476,0.00012926319678993825
96.13065326633165,0.00012604435643255943
96.73366834170854,0.0001229210702783934
97.33668341708542,0.00011989003182864822
97.9396984924623,0.0001169480655630613
98.54271356783919,0.00011409212108754259
99.14572864321607,0.00011131926757318795
99.74874371859295,0.00010862668847067096
100.35175879396984,0.0
100.95477386934672,0.0
101.55778894472361,0.0
102.1608040201005,0.0
102.76381909547737,0.0
103.36683417085426,0.0
103.96984924623115,0.0
104.57286432160802,0.0
105.17587939698491,0.0
105.7788944723618,0.0
106.38190954773869,0.0
106.98492462311557,0.0
107.58793969849245,0.0
108.19095477386934,0.0
108.79396984924622,0.0
109.3969849246231,0.0
110.0,0.0


==> fig/eye/distributions/h_bl_pdf.csv <==
x,pdf
40.0,0.0
40.45226130653266,0.0
40.904522613065325,0.0
41.35678391959799,0.0
41.80904522613066,0.0
42.26130653266332,0.0
42.71356783919598,0.0
43.165829145728644,0.0
43.618090452261306,0.0
44.07035175879397,0.0
44.52261306532663,0.0
44.9748743718593,0.0
45.42713567839196,0.0
45.879396984924625,0.0
46.33165829145729,0.0
46.78391959798995,0.0
47.23618090452261,0.0
47.688442211055275,0.0
48.14070351758794,0.0
48.5929648241206,0.0
49.04522613065327,0.0
49.49748743718593,0.0
49.949748743718594,0.0
50.402010050251256,0.014190295509693753
50.85427135678392,0.015461779929273434
51.30653266331658,0.01677558483366153
51.75879396984925,0.018125572655500563
52.21105527638191,0.019505002709136764
52.663316582914575,0.020906602528854835
53.11557788944724,0.022322648478803258
53.5678391959799,0.023745054054188718
54.02010050251256,0.025165464151749098
54.472361809045225,0.02657535349406917
54.92462311557789,0.027966127347391637
55.37688442211055,0.02932922267507894
55.82914572864322,0.030656207916266977
56.28140703517588,0.03193887966780903
56.733668341708544,0.03316935467261296
57.185929648241206,0.03434015567348367
57.63819095477387,0.03544428987260358
58.09045226130654,0.03647531893658555
58.5427135678392,0.03742741969928317
58.99497487437186,0.03829543493310339
59.447236180904525,0.03907491377857233
59.89949748743719,0.03976214163599447
60.35175879396985,0.04035415952743476
60.80402010050251,0.04084877312780869
61.256281407035175,0.04124455183722473
61.70854271356784,0.04154081842022304
62.1608040201005,0.04173762986932452
62.61306532663316,0.04183575025918243
63.06532663316583,0.04183661644313478
63.517587939698494,0.041742297506247646
63.969849246231156,0.04155544892870961
64.42211055276383,0.04127926243187464
64.87437185929649,0.040917412477911766
65.32663316582915,0.040474000374788176
65.77889447236181,0.03995349690328005
66.23115577889448,0.03936068433411726
66.68341708542714,0.038700598643533854
67.1356783919598,0.03797847266673612
67.58793969849246,0.03719968085337198
68.04020100502512,0.0363696862091571
68.49246231155779,0.035493989925396895
68.94472361809045,0.03457808411508474
69.39698492462311,0.033627407992212116
69.84924623115577,0.0326473077513176
70.30150753768845,0.03164300032836703
70.7537688442211,0.030619541152788175
71.20603015075378,0.029581795934664406
71.65829145728644,0.02853441647132509
72.1105527638191,0.027481820404221584
72.56281407035176,0.02642817481029416
73.01507537688443,0.025377383472054624
73.46733668341709,0.024333077637265773
73.91959798994975,0.023298610052200533
74.37185929648241,0.022277052031705144
74.82412060301507,0.021271193314314478
75.27638190954774,0.020283544441027666
75.7286432160804,0.019316341391579936
76.18090452261308,0.018371552211638848
76.63316582914572,0.017450885367773755
77.0854271356784,0.016555799573803105
77.53768844221105,0.015687514841680447
77.98994974874373,0.014847024521943364
78.44221105527637,0.014035108112469143
78.89447236180905,0.013252344629387148
79.34673366834171,0.012499126350115719
79.79899497487438,0.011775672755220366
80.25125628140704,0.011082044512833138
80.7035175879397,0.01041815736641048
81.15577889447236,0.009783795803406476
81.60804020100502,0.009178626398777933
82.06030150753769,0.00860221074294143
82.51256281407035,0.008054017878732035
82.96482412060303,0.007533436185949088
83.41708542713567,0.007039784665145865
83.86934673366835,0.00657232358436043
84.321608040201,0.006130264463476946
84.77386934673368,0.0057127793808194206
85.22613065326632,0.005319009595446468
85.678391959799,0.004948073486427728
86.13065326633166,0.004599073817202491
86.58291457286433,0.004271104338974375
87.03517587939699,0.003963255752042554
87.48743718592965,0.003674621048066498
87.93969849246231,0.003404300259570205
88.39195979899498,0.0031514046455786214
88.84422110552764,0.0029150603442053996
89.2964824120603,0.0026944115243479156
89.74874371859298,0.0024886230694533807
90.20100502512562,0.002296882826662909
90.6532663316583,0.0021184034545773415
91.10552763819095,0.0019524239024776473
91.55778894472363,0.0017982105531256785
92.01005025125627,0.0016550580603182981
92.46231155778895,0.001522289911214043
92.91457286432161,0.0013992587421395649
93.36683417085428,0.0012853464351494604
93.81909547738694,0.001179964021090996
94.2713567839196,0.0010825514133467639
94.72361809045226,0.0009925769948167038
95.17587939698493,0.0009095370790813001
95.62814070351759,0.0008329552650785871
96.08040201005025,0.0007623817030450732
96.53266331658293,0.0006973922879294781
96.98492462311557,0.0006375877949987631
97.43718592964825,0.0005825929709272908
97.8894472361809,0.0005320555922990935
98.34170854271358,0.0004856455021648662
98.79396984924622,0.00044305363408367245
99.2462311557789,0.0004039910319444123
99.69849246231156,0.0003681878728075519
100.15075376884423,0.000335392499030327
100.60301507537689,0.00030537046503920404
101.05527638190955,0.00027790360328947065
101.50753768844221,0.0002527891132007787
101.95979899497488,0.0002298386761764837
102.41206030150754,0.00020887759920072273
102.8643216080402,0.00018974398895618832
103.31658291457288,0.00017228795791461482
103.76884422110552,0.0001563708634164601
104.22110552763819,0.00014186458037288732
104.67336683417085,0.00012865080788795842
105.12562814070353,0.00011662040980794216
105.57788944723619,0.00010567278895444812
106.03015075376885,9.571529458503189e-05
106.48241206030151,8.66626624455555e-05
106.93467336683418,7.843648662969008e-05
107.38693467336684,7.096472233953918e-05
107.8391959798995,6.418121854440371e-05
108.29145728643216,5.802527945961465e-05
108.74371859296483,5.244125371156434e-05
109.19597989949749,4.737815001624324e-05
109.64824120603015,4.278927817462991e-05
110.10050251256281,3.863191417713594e-05
110.55276381909547,3.48669882093139e-05
111.00502512562814,3.145879436037991e-05
111.4572864321608,2.837472085353831e-05
111.90954773869348,2.558499964105561e-05
112.36180904522614,2.3062474236522265e-05
112.8140703517588,2.0782384690579896e-05
113.26633165829146,1.8722168653714344e-05
113.71859296482413,1.686127750962958e-05
114.17085427135679,1.5181006604555415e-05
114.62311557788945,1.3664338640941218e-05
115.07537688442211,1.229579934778411e-05
115.52763819095478,1.106132458390835e-05
115.97989949748744,9.948138074412982e-06
116.4321608040201,8.944639023913425e-06
116.88442211055276,8.04029889284854e-06
117.33668341708542,7.225566664752451e-06
117.78894472361809,6.491781972840894e-06
118.24120603015075,5.8310954933676915e-06
118.69346733668343,5.236396050865475e-06
119.14572864321609,4.7012439165100405e-06
119.59798994974875,4.21980981538503e-06
120.05025125628141,0.0
120.50251256281408,0.0
120.95477386934674,0.0
121.4070351758794,0.0
121.85929648241206,0.0
122.31155778894473,0.0
122.76381909547739,0.0
123.21608040201005,0.0
123.66834170854271,0.0
124.12060301507537,0.0
124.57286432160804,0.0
125.0251256281407,0.0
125.47738693467338,0.0
125.92964824120604,0.0
126.3819095477387,0.0
126.83417085427136,0.0
127.28643216080403,0.0
127.73869346733669,0.0
128.19095477386935,0.0
128.643216080402,0.0
129.09547738693468,0.0
129.54773869346735,0.0
130.0,0.0


==> fig/eye/results/GCC/gccFeelFullP2.csv <==
dx,dx_scaled,dT
-0.005755676422268,-0.0096867435423412,1.33715820320003
-0.005583884660155,-0.00939761979385574,1.19509887700002
-0.005334100220352,-0.00897723518017629,1.04541015630002
-0.00512018147856,-0.00861721216313829,0.938018798900032
-0.004805847536772,-0.00808819140912694,0.800170898500028
-0.00437756953761,-0.00736740399191586,0.644409179700006
-0.004176631569862,-0.00702922748255484,0.579742431700026
-0.003815121017396,-0.00642080898355097,0.474609375
-0.00350997922942,-0.00590725852877919,0.398498535200019
-0.003213443327695,-0.00540819169104075,0.330810546900011
-0.002956042299047,-0.00497498843757059,0.278137207100031
-0.002711121691391,-0.00456278960279607,0.232513427800029
-0.002509613754228,-0.004223653840839,0.198822021500007
-0.002317076548934,-0.00389961572729489,0.168457031300022
-0.002093410352245,-0.00352318784506807,0.137939453200033
-0.001913863234222,-0.00322101191326509,0.115081787099996
-0.001734050456434,-0.00291838887884127,0.0951843262000125
-0.001506204367615,-0.00253492628164311,0.072204589900025
-0.001374215586111,-0.00231279053545195,0.0605773926000097
-0.001165911206044,-0.00196221643079088,0.0441894532000333
-0.000837841827888,-0.00141007908026202,0.0219116211000028
-0.0005186270573176,-0.000872843942185178,0.0095214844000111
-0.0003415377577767,-0.000574804493318873,0.00427246100002776
-1.800541940611E-05,-3.03029335499986E-05,0
0.0001314506225754,0.000221230030312795,0.00057983400000694
0.0004429946129676,0.000745555325148894,0.00769042970000555
0.0008917498053052,0.00150080564545016,0.0250244141000167
0.001291417866014,0.00217344283387387,0.0539550782000333
0.001724827801809,0.00290286724705073,0.0926208495999958
0.002066906308755,0.00347858181559612,0.132995605500014
0.002128002932295,0.0035814067974254,0.141418457100031
0.002437145449221,0.00410169043740043,0.187622070299994
0.002555661369115,0.00430115149766022,0.206359863300008
0.002719720592722,0.00457726146428172,0.233856201200012
0.002882323460653,0.004850920399451,0.263061523500028
0.003085560165346,0.00519296565917668,0.304260253899997
0.003562750993297,0.00599607285839921,0.409942627000021
0.003604685654864,0.00606664845756994,0.420379638700013
0.003828443121165,0.00644322994560428,0.480926513700013
0.004057871177793,0.00682935497816777,0.543395996100003
0.004118332639337,0.00693111098896538,0.562072753899997
0.004396446514875,0.00739917374827554,0.651519775400004
0.004634086042643,0.00779911860134368,0.734588623100024
0.004700860008597,0.0079114984913943,0.759826660200019
0.004934751428664,0.00830513531819323,0.855926513700013
0.005219136830419,0.00878375299088388,0.985107421900011
0.005265810061246,0.00886230355282383,1.0079650879
0.005477482452989,0.00921854598609815,1.12576293950002
0.005581012461334,0.0093927859131195,1.19345092780003
0.005723339505494,0.00963232084781169,1.29330444340002


==> fig/eye/results/GCC/gcc_efron.csv <==
dx,mean_difference,std_up,std_down
-0.0096867435423412,1.0881142308517264,0.2688469670197229,0.2638217900660832
-0.008913703820972963,0.8775521668522168,0.21230861940412837,0.20227358615829316
-0.008006005699286056,0.6997354632457329,0.21104721827857054,0.1985098103302113
-0.006879722593890121,0.4617392014871253,0.1532627901988623,0.13191089503304138
-0.005889160121339638,0.3907534701298167,0.1733686049005691,0.170861123310897
-0.004915378879957512,0.2732593175156013,0.12438334337687812,0.1117948665570388
-0.003997895962495022,0.2034992390738148,0.0841717139734646,0.08166423238379282
-0.0029259603501281834,0.1287854800984604,0.10177004708549972,0.10175472642405518
-0.0019189434871868202,0.0603276578794158,0.0477442879467251,0.0477391810595769
-0.0010052294524395605,0.0031254149345805,0.0527541442389205,0.0515182775491027
0.0,0.0,0.0,0.0
0.0008859121411135051,0.055813169640577,0.05652813384129841,0.0502517695363969
0.0019026218758617878,0.0803211210638663,0.0590458292052663,0.0464879937083149
0.0029601764940198347,0.1237041273861927,0.05527183960288841,0.050261983310692995
0.003985190027270777,0.164549010795959,0.05401554536447861,0.05403086602592248
0.004987518767810268,0.305887219504223,0.0891815702656602,0.08543822198617049
0.006062385733400061,0.4070597607934056,0.057779321192560296,0.04774428794672492
0.007007578620527642,0.5383118673843542,0.08666898178884042,0.08041304503253094
0.008022511158548417,0.7072834424504882,0.09421185410644806,0.08919689092710437
0.009204244844597424,0.8826539471130763,0.11305626768259691,0.10553892980072943
0.009890252995189313,1.0740345429846687,0.1117999734441868,0.10804130450325311


==> fig/eye/results/GCC/gcc_li_3D.csv <==
dx,dx_scaled,dT
-0.00659587624665098,-0.0096867435423412,1.26842548391147
-0.00656910758322695,-0.00964743092217319,1.21221517673444
-0.00653642750663013,-0.00959943676505142,1.15815804172388
-0.00651322799832931,-0.00956536582757249,1.12262312647057
-0.00646337136270207,-0.00949214607250958,1.06509417903256
-0.00640983403585402,-0.00941352083217357,1.00681706999023
-0.0063506996248355,-0.00932667568034789,0.959607155562617
-0.00628268288458992,-0.00922678588637555,0.917293842286957
-0.00623918380652588,-0.00916290287860254,0.881137769214248
-0.00613043611136579,-0.00900319535917002,0.829561160275927
-0.0060982467935984,-0.008955921933418,0.80466972565827
-0.00600056029257459,-0.00881245895024776,0.759714809759953
-0.00588423132952334,-0.0086416175351748,0.704114613375163
-0.0057867933946599,-0.00849851959776326,0.666397358068759
-0.00567891568106109,-0.0083400897384862,0.633456069710425
-0.0055431985575013,-0.00814077475423442,0.594499805467896
-0.005421401138922,-0.00796190233247,0.553564919171397
-0.00531327485916282,-0.00780310742743424,0.524550127967718
-0.00517780630176339,-0.00760415748894116,0.493565688551013
-0.00504098192894379,-0.00740321639176424,0.451604473471116
-0.00488375253405051,-0.00717230835639563,0.417003958573925
-0.00473411570551022,-0.00695255080965648,0.387012897787274
-0.00457316911667329,-0.00671618368089635,0.352331760608175
-0.00438612308099793,-0.00644148674747242,0.318201052438332
-0.00419472713751617,-0.00616040151327119,0.283356473203133
-0.00400868492671922,-0.00588717880310356,0.240528424251954
-0.00409032935016248,-0.00600708229461597,0.270763986240713
-0.00382933488177827,-0.00562378424797792,0.22539404681234
-0.0036379389382965,-0.00534269901377669,0.201336472046607
-0.00344654299481474,-0.00506161377957546,0.178667940716271
-0.00325514705133298,-0.00478052854537422,0.156345985312124
-0.00314726933773417,-0.00462209868609717,0.138537736140359
-0.00297675295172315,-0.00437167729562698,0.126503469296209
-0.00278535700824139,-0.00409059206142574,0.112273308342648
-0.00259396106475963,-0.00380950682722451,0.0957609517644591
-0.00238903207476906,-0.0035085468794939,0.075249958314549
-0.00221116917779611,-0.00324733635882205,0.0616430860819999
-0.00202832024286136,-0.00297880331279916,0.051430919769123
-0.00182837729083259,-0.00268516589041958,0.0385718143473177
-0.00163698134735083,-0.00240408065621835,0.0290786476734461
-0.00144558540386907,-0.00212299542201711,0.0228937057495604
-0.00125418946038731,-0.00184191018781588,0.0168525996843689
-0.00106279351690555,-0.00156082495361465,-0.00788716801117495
-0.000871397573423794,-0.00127973971941341,-0.00529812255466444
-0.00069491559956399,-0.00102055723073436,-0.00702415285900448
-0.000503519656082229,-0.000739471996533123,-0.00905840286054849
-0.000297209742978513,-0.000436484016809715,-0.00903785488073483
-0.000114513615109561,-0.000168175384163083,-0.0133529306415858
0.000116901480191112,0.000171682217189315,-0.010030322305731
0.000303077534305187,0.000445101490457788,-0.00897552600863394
0.00052057292462537,0.000764516529322826,-0.00544195841335959
0.000668469790043093,0.000981718755751051,-0.00368396458486453
0.00090336481158889,0.00132668699772529,0.00315942593660345
0.00110829380157946,0.00162764694545591,0.00932518974599628
0.00128615669855241,0.00188885746612776,0.0167758872263986
0.00147755264203417,0.00216994270032899,0.0243320643365106
0.00166894858551593,0.00245102793453022,0.0329622158582117
0.00186034452899769,0.00273211316873146,0.0441238784929459
0.00205174047247945,0.00301319840293269,0.0562430769869917
0.00224313641596121,0.00329428363713392,0.0686540567943914
0.00243453235944297,0.00357536887133516,0.08129106437974
0.00260107168688814,0.0038199495296661,0.0919760138827987
0.00281732424640649,0.00413753933973762,0.113226049673338
0.00300872018988825,0.00441862457393885,0.132184985714662
0.00320011613337001,0.00469970980814009,0.154482968475693
0.00339151207685177,0.00498079504234132,0.176736430613795
0.00358290802033353,0.00526188027654256,0.202623802981927
0.00377430396381529,0.00554296551074379,0.222681713476948
0.00396569990729705,0.00582405074494502,0.25145915920586
0.00415709585077881,0.00610513597914625,0.281736607461162
0.00432239234742215,0.00634789140868368,0.310650825680708
0.00448768884406548,0.00659064683822111,0.340065472825297
0.00468633463389125,0.00688237924038451,0.375706799977767
0.00484438128419058,0.00711448750195977,0.412702367424827
0.00500018707289268,0.00734330482071036,0.441798520882306
0.00515678375392321,0.00757328364869319,0.482847220155884
0.00532287114289498,0.00781720058746286,0.529755290028746
0.00543596874586148,0.00798329640767267,0.564030842430368
0.00556780441322479,0.00817691106200009,0.595944065013152
0.00570408124520163,0.00837704803740085,0.640101137980059
0.00583220580240843,0.00856521253302316,0.691680905218981
0.00592315842017868,0.00869878609473036,0.731544214368203
0.00599952346833555,0.00881093626393186,0.766302682347258
0.00608652162446362,0.00893870227947788,0.812044705101453
0.00614355374903647,0.00902246000078027,0.844064609361008
0.00623081553594069,0.00915061318607036,0.886979635978876
0.00634199240039527,0.00931388819814475,0.961929305592438
0.00627985086030378,0.00922262675846902,0.926997968220247
0.00640639363285371,0.00940846823562686,1.01426797821914
0.00645226538790306,0.00947583577109658,1.07054615519788
0.0065197172050569,0.00957489591561732,1.13489401308703
0.00652344569746239,0.00958037160199786,1.1775648285956
0.006540845328688,0.00960592480510706,1.21755249107451
0.00657564459113923,0.00965703121132547,1.26065012835002


==> fig/eye/results/SSA/sobol-B1.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,0.00415859)
--(axis cs:0,0.00426197);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.157307)
--(axis cs:1,0.159351);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.422953)
--(axis cs:2,0.424515);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.264456)
--(axis cs:3,0.265331);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.115216)
--(axis cs:4,0.115857);

\path [draw=steelblue31119180, semithick]
(axis cs:5,0.00729189)
--(axis cs:5,0.00740544);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,0.00459132)
--(axis cs:0.2,0.00474725);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.182124)
--(axis cs:1.2,0.184553);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.423738)
--(axis cs:2.2,0.425265);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.288441)
--(axis cs:3.2,0.289241);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.116309)
--(axis cs:4.2,0.116908);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,0.00809761)
--(axis cs:5.2,0.00826539);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 0.00421454
1 0.158235
2 0.423731
3 0.264902
4 0.115531
5 0.00735116
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 0.00465893
1.2 0.18332
2.2 0.424534
3.2 0.288796
4.2 0.116608
5.2 0.00818022
};
\addlegendentry{Total order}

==> fig/eye/results/SSA/sobol-C.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,0.00549002)
--(axis cs:0,0.00565778);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.0618255)
--(axis cs:1,0.0636367);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.771639)
--(axis cs:2,0.772884);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.101167)
--(axis cs:3,0.1016);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.0440343)
--(axis cs:4,0.0442622);

\path [draw=steelblue31119180, semithick]
(axis cs:5,0.00318282)
--(axis cs:5,0.00326259);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,0.00609865)
--(axis cs:0.2,0.0063223);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.0718601)
--(axis cs:1.2,0.0735049);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.771989)
--(axis cs:2.2,0.773274);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.110659)
--(axis cs:3.2,0.111458);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.0445304)
--(axis cs:4.2,0.0447154);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,0.00355415)
--(axis cs:5.2,0.00370249);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 0.00558593
1 0.062837
2 0.772067
3 0.101375
4 0.0441379
5 0.00322786
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 0.00620156
1.2 0.0728824
2.2 0.772411
3.2 0.111072
4.2 0.0446175
5.2 0.00364015
};
\addlegendentry{Total order}


==> fig/eye/results/SSA/sobol-D1.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,3.98386e-05)
--(axis cs:0,4.54636e-05);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.00149361)
--(axis cs:1,0.00155326);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.996277)
--(axis cs:2,0.996495);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.00105368)
--(axis cs:3,0.00120598);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.000674723)
--(axis cs:4,0.000714091);

\path [draw=steelblue31119180, semithick]
(axis cs:5,6.52621e-07)
--(axis cs:5,1.16226e-06);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,4.25001e-05)
--(axis cs:0.2,4.75355e-05);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.00167908)
--(axis cs:1.2,0.00180157);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.996287)
--(axis cs:2.2,0.996503);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.00121695)
--(axis cs:3.2,0.00139161);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.000778033)
--(axis cs:4.2,0.00084167);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,7.42304e-07)
--(axis cs:5.2,1.64504e-06);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 4.23679e-05
1 0.00151396
2 0.996376
3 0.00111648
4 0.000694775
5 8.83803e-07
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 4.47307e-05
1.2 0.00171604
2.2 0.996386
3.2 0.00130552
4.2 0.000809951
5.2 1.10717e-06
};
\addlegendentry{Total order}



==> fig/eye/results/SSA/sobol-G.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,0.00123823)
--(axis cs:0,0.00125536);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.000916849)
--(axis cs:1,0.000951078);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.995354)
--(axis cs:2,0.995449);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.00147025)
--(axis cs:3,0.00149007);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.000630017)
--(axis cs:4,0.000644987);

\path [draw=steelblue31119180, semithick]
(axis cs:5,1.66118e-06)
--(axis cs:5,2.04892e-06);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,0.00137755)
--(axis cs:0.2,0.00140565);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.00109972)
--(axis cs:1.2,0.00115559);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.995361)
--(axis cs:2.2,0.995457);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.00167204)
--(axis cs:3.2,0.00171263);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.0006664)
--(axis cs:4.2,0.000679049);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,1.8336e-06)
--(axis cs:5.2,2.73994e-06);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 0.00124632
1 0.000934292
2 0.995405
3 0.00147907
4 0.000639904
5 1.84914e-06
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 0.00139327
1.2 0.00112705
2.2 0.995412
3.2 0.00169098
4.2 0.000673947
5.2 2.28935e-06
};
\addlegendentry{Total order}


==> fig/eye/results/SSA/sobol-O.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,0.000992101)
--(axis cs:0,0.00106636);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.225886)
--(axis cs:1,0.230547);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.0962352)
--(axis cs:2,0.0972346);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.441093)
--(axis cs:3,0.443437);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.193959)
--(axis cs:4,0.195572);

\path [draw=steelblue31119180, semithick]
(axis cs:5,0.000408055)
--(axis cs:5,0.000445535);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,0.00107452)
--(axis cs:0.2,0.0011815);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.262397)
--(axis cs:1.2,0.266746);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.0975379)
--(axis cs:2.2,0.0983345);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.474333)
--(axis cs:3.2,0.477474);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.195629)
--(axis cs:4.2,0.197075);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,0.000449901)
--(axis cs:5.2,0.00048981);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 0.00103088
1 0.22779
2 0.0967606
3 0.442322
4 0.194712
5 0.000426749
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 0.00112577
1.2 0.264629
2.2 0.0979676
3.2 0.476466
4.2 0.196307
5.2 0.000467039
};
\addlegendentry{Total order}


==> fig/eye/results/SSA/sobol-cornea.tikz <==
\path [draw=steelblue31119180, semithick]
(axis cs:0,0.0025716)
--(axis cs:0,0.00276447);

\path [draw=steelblue31119180, semithick]
(axis cs:1,0.2083)
--(axis cs:1,0.217324);

\path [draw=steelblue31119180, semithick]
(axis cs:2,0.232958)
--(axis cs:2,0.236254);

\path [draw=steelblue31119180, semithick]
(axis cs:3,0.357264)
--(axis cs:3,0.361695);

\path [draw=steelblue31119180, semithick]
(axis cs:4,0.156012)
--(axis cs:4,0.1581);

\path [draw=steelblue31119180, semithick]
(axis cs:5,0.000297176)
--(axis cs:5,0.000358424);

\path [draw=darkorange25512714, semithick]
(axis cs:0.2,0.00281781)
--(axis cs:0.2,0.00298873);

\path [draw=darkorange25512714, semithick]
(axis cs:1.2,0.240926)
--(axis cs:1.2,0.249266);

\path [draw=darkorange25512714, semithick]
(axis cs:2.2,0.234182)
--(axis cs:2.2,0.237353);

\path [draw=darkorange25512714, semithick]
(axis cs:3.2,0.387601)
--(axis cs:3.2,0.392845);

\path [draw=darkorange25512714, semithick]
(axis cs:4.2,0.157257)
--(axis cs:4.2,0.159224);

\path [draw=darkorange25512714, semithick]
(axis cs:5.2,0.00032741)
--(axis cs:5.2,0.000370034);

\addplot [semithick, steelblue31119180, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0 0.00266633
1 0.212626
2 0.234426
3 0.359633
4 0.156895
5 0.000326409
};
\addlegendentry{First order}
\addplot [semithick, darkorange25512714, mark=\mymarker, mark size=3, mark options={solid}, only marks]
table {%
0.2 0.00291063
1.2 0.245815
2.2 0.235523
3.2 0.390798
4.2 0.158033
5.2 0.000354088
};
\addlegendentry{Total order}


==> fig/eye/results/convergence/FEM-vs-RBM/data/convergence_error_O.csv <==
N,outputMax,outputMin,outputMean,fieldMax,fieldMin,fieldMean
2,0.1271543872807115,0.0011699902220811964,0.05158435536527293,0.42615396339864664,0.31717964600753373,0.37362915454745255
4,0.022428385114039884,0.00014646479718294358,0.013762602558823006,0.10529868262873109,0.0020717775024334884,0.026529299125871056
6,0.00012608532199465117,1.8619061847857665e-08,4.998487533271145e-05,0.002965226044543895,0.0007122089342906293,0.0015392246282745173
8,1.2396261467984004e-05,1.4457884844887303e-07,4.288923807393985e-06,0.002116918120785338,0.0003630581883645471,0.001084507693934714
10,1.120676586197078e-06,7.442565674864454e-09,3.7419812088046456e-07,0.00028643906164547354,3.409302316993614e-05,0.00011419943436576052

==> fig/eye/results/convergence/FEM-vs-RBM/data/pointO_errorBound.csv <==
index,T_fem,2,4,6,8,10
73,289.99322094635886,0.6004610544471,0.07419458515208,0.0004723692672154,4.821747651623e-05,3.650343320332e-06
17,290.42684668001027,0.7841111235375,0.0431258038863,0.0006006671861242,6.618236188411e-05,8.72200959564e-07
43,291.37048795184467,0.6351865803027,0.1286024089457,0.0004197200923075,2.88439691804e-05,2.816258573904e-06
84,291.4311936830999,0.5504891607167,0.04525164231423,0.000463270581443,7.779249715365e-05,2.834201216488e-06
72,291.8987782070044,0.5805118246792,0.07812379417836,0.0004648044616444,4.449430407076e-05,2.884196342098e-06
51,293.1520541944782,0.3425570241762,0.0990707786597,0.0002415375694713,2.246466239951e-05,4.915891953319e-06
45,293.79501697534727,0.5179156885646,0.1169423936388,0.0004022393875472,4.530438936138e-05,6.409344600232e-06
20,293.84440387351407,0.7390268335088,0.1582074139158,0.0004093236839858,4.8214070095e-05,7.217660150296e-06
21,294.48306850506145,0.7106753752172,0.09609628532913,0.0006191623760607,9.595185113867e-05,2.691027385294e-06
86,294.54420531065955,0.271594297195,0.08701624339925,0.0001659925184951,1.421526250747e-05,3.536924758295e-06
34,295.23650520289533,0.6545196578765,0.1288171044307,0.00024325994073,2.558417408371e-05,4.379932996416e-06
79,295.4560965076697,0.3585270494347,0.08952880942224,0.0002366065593808,1.597950633748e-05,3.837512266695e-06
6,295.62169429169603,0.9020799249749,0.107185162462,0.0006198718070092,5.241431096679e-05,1.915196461838e-06
80,296.10570545668065,0.4549759559555,0.103864513011,0.0002650134400052,1.000491271941e-05,2.023413229091e-06
35,296.1145649531102,0.4069242241431,0.1026609191431,0.0002308278448533,2.111377210261e-05,3.442692844624e-06
54,296.2785175923218,0.6948461230977,0.1488148551919,0.0004202873604026,4.633798187733e-05,3.863399818473e-06
60,296.4524042070801,0.4040628212025,0.0893846092093,0.0002938871471226,2.948701465105e-05,5.172293048564e-06
18,296.49330425710434,0.3037411303699,0.1034104356355,0.000273942629751,2.029875265862e-05,3.737675304583e-06
27,296.74489473093496,0.4992806557277,0.036953404142,0.0004726987020759,7.661645659822e-05,1.18569248443e-06
15,297.0331243318988,0.5067944473764,0.1259897714411,0.000357566306155,3.716351635226e-05,6.068487528437e-06
67,297.0953484513306,0.4927640096595,0.1165941041842,0.0004430194087823,3.983962156383e-05,3.065672163302e-06
96,297.5850150848549,0.314452221272,0.05206402785185,0.0003304668991399,2.066143072396e-05,1.611640695712e-06
63,297.94558660244394,0.3698676167903,0.1106899751354,0.0003146334582572,2.515187976027e-05,4.322904138886e-06
1,298.0127631391019,0.1419442557901,0.05852224171043,0.0001450802674552,9.285691666864e-06,8.453890430748e-07
94,298.0622434813184,0.6640250041226,0.03923418638042,0.0005175534752943,6.277862983376e-05,8.905913329242e-07
33,298.15511195254214,0.3431355558778,0.08641736187072,0.0001677310378234,1.781684828031e-05,3.209553675806e-06
65,298.1873131119669,0.8364725431997,0.1484784312903,0.0003410016704668,4.166030030633e-05,5.499625184481e-06
22,298.1914410739134,0.3362633742847,0.09260183418401,0.000359074145447,1.812153646792e-05,2.657035098776e-06
87,298.25032229161604,0.8340021496251,0.1237012378909,0.0006079296129874,7.476264872976e-05,5.723511586161e-06
50,298.5105887967972,0.9385310646294,0.1435203035376,0.0005266711082939,4.566381296765e-05,3.48891431786e-06
69,298.5691774112919,1.003687002729,0.1447087317453,0.00031731394579,3.921282783313e-05,4.269277821118e-06
48,298.57151802121825,0.7856646625818,0.08562111178339,0.0005477867472285,5.991210593638e-05,4.379158690896e-06
62,298.57880868286395,0.7479741593709,0.1367570377827,0.0003480738643844,3.90231309342e-05,4.275677603241e-06
7,298.6252021248403,0.4393334074547,0.0748225621429,0.0004557057762997,4.375641229237e-05,2.478024780178e-06
98,298.6959667775293,1.067509677707,0.1580478568392,0.000369873389805,4.455207269782e-05,4.286956448838e-06
36,299.3277138810886,0.6649877531814,0.1247939521403,0.0003706962909035,3.117693874612e-05,1.680230464598e-06
93,299.38722030072995,0.6936961752758,0.1274020211505,0.000519610725007,6.030071946635e-05,6.286367861317e-06
92,299.4101477471353,0.7779088763723,0.1184820939617,0.0005493090334076,6.466094717287e-05,6.573248179333e-06
91,299.4239080596906,0.343794203018,0.08119878197264,0.0002909956302772,3.134386489234e-05,5.262495091603e-06
57,299.5580667103124,0.4261040979208,0.06193240937416,0.0001579180119537,1.183518242594e-05,2.599896684851e-06
13,299.6063752775524,0.8491749880951,0.1004286735111,0.0002800135079329,2.671177297515e-05,1.034691749481e-06
99,299.636203208614,0.5769015715416,0.1233744416985,0.0002458883310468,2.676166971727e-05,4.903813101752e-06
53,299.68887025872755,1.010929483555,0.1654560443315,0.0004492453741267,5.332935476826e-05,5.189003493945e-06
68,299.8218520331724,0.5768590038311,0.09010688065435,0.0002763908777367,1.43004105696e-05,1.03551466802e-06
3,300.0129612248576,0.8509749921078,0.1179854273198,0.0005995709374292,7.286062694124e-05,5.841818111379e-06
52,300.2109004625749,1.128344367537,0.1582560182497,0.0003340729281885,3.735791337984e-05,2.974594009348e-06
88,300.2569782717887,1.358230191395,0.1190443380435,0.0002185396882241,2.601553835332e-05,1.306119298528e-06
61,300.2868257204955,0.9543466897753,0.1220324270011,0.0003009075415424,3.653080952336e-05,3.320934177224e-06
75,300.3295720403685,0.3609982714365,0.110353640521,0.0002840904970042,2.238238951959e-05,3.980770420053e-06
14,300.413565033786,0.7299366390883,0.08663844971784,0.0005069854221284,5.720186348207e-05,5.116005987951e-06
0,300.44506103469735,0.4714318340318,0.1184176589881,0.0003196979829568,3.251397908661e-05,6.14889997376e-06
16,300.66730767360195,0.9903272868338,0.08662532480678,0.0002439378198561,2.505488179721e-05,1.183020812567e-06
71,300.93308050595715,0.666059671359,0.08814548330762,0.000468510570752,5.786710910835e-05,6.043200236547e-06
77,301.05874385822875,1.468782555077,0.1078059407361,0.000183338364839,1.968354703476e-05,2.458783204296e-06
39,301.3992257037288,0.8799739179087,0.1364976205332,0.0004908752898738,3.949527826383e-05,1.838296135021e-06
30,301.4177494407885,0.5312678547203,0.1148494931669,0.0003467828715218,2.361470855702e-05,2.208488232973e-06
55,301.72037910266954,0.5008635497444,0.1165596024201,0.0003253185040544,2.590900955936e-05,3.464412580069e-06
28,301.73054411639987,1.041557448185,0.1727089861291,0.0004919422425585,5.532324690755e-05,5.884695206399e-06
29,301.7745946350718,0.8934818925054,0.1103611298357,0.0006161498128932,7.482587777435e-05,5.368217181917e-06
56,301.83654543087573,0.5597605736391,0.1226972152919,0.0004471132341405,3.988319734746e-05,4.72169329159e-06
40,301.8479431724611,1.379387791379,0.08874914599458,0.0002305693517207,3.239728791349e-05,1.619693567758e-06
5,301.88271227758094,0.8496222243827,0.0264694471126,9.635892819188e-05,1.292809453233e-05,4.304974058719e-06
19,301.9089243697722,0.6334606440336,0.1143986785902,0.0005653118176023,5.764337991625e-05,3.655965448399e-06
83,302.0738288283193,0.5242897119671,0.0860902241123,0.000131149868109,8.835047493886e-06,2.275281424762e-06
26,302.1618795839919,0.6711709713775,0.1326754563381,0.000289103796389,2.652589632717e-05,4.422668539e-06
78,302.19315835817895,0.2681293713327,0.05592487583946,0.0001197327124131,1.595595199804e-05,5.11862724783e-06
44,302.3068226470666,0.9300606235527,0.1475231212334,0.0003989183192528,4.593517651913e-05,5.290972375254e-06
4,302.5892577949553,0.6612177124119,0.1208287951331,0.0002046840936552,9.945900980476e-06,4.535343758641e-07
24,302.6313049232062,0.2566350084566,0.05110115803591,0.000282521445103,2.628434543415e-05,3.453770550995e-06
12,302.70298020353573,1.292275236504,0.1686347182237,0.0004389068133612,4.959671056102e-05,3.498474303136e-06
59,302.7179234882712,0.6795384747682,0.07389386818096,0.0005131482802015,6.881181309488e-05,4.973866755353e-06
85,302.76082526049305,1.21003668527,0.1760154378665,0.0005268833661901,5.247384353735e-05,4.426951896634e-06
49,302.9120486280211,1.323234833483,0.09451825969258,0.0002326049242466,3.289313505675e-05,2.362792368073e-06
2,302.9491811759148,1.39067326553,0.1346384114458,0.0003947876172665,4.428179887862e-05,1.49816246929e-06
76,302.9911911691599,0.5016061570386,0.09556822993324,0.0001183152581064,1.286525903609e-05,2.071533486333e-06
70,303.06445335820774,1.09078999668,0.1534642213477,0.0004903991049415,5.325226821078e-05,2.531971512506e-06
42,303.20153319063013,0.6483375449026,0.0356479450684,0.0001096485481375,1.144361842042e-05,3.396444440181e-06
32,303.21310765759966,1.434899978107,0.1127084985488,0.0002489017684466,3.481853502654e-05,2.119810685909e-06
37,303.27280291984255,1.327427021453,0.04231328273735,0.000135326482133,1.938304462819e-05,1.442503620358e-06
97,303.487938718878,1.510147305032,0.1619896026528,0.0003373621511649,3.253018721188e-05,1.008812977852e-06
8,303.4988441098028,0.7639091447229,0.03923218949045,0.0005244257483263,7.612279606012e-05,2.803263807126e-06
89,303.5014234130828,0.7792221775628,0.02720611794079,0.0005358211142836,8.318670152264e-05,1.249627043285e-06
11,303.5044214127779,1.248249013678,0.07132573666705,0.000161946388907,2.591860720268e-05,3.743028322243e-06
81,303.63588990095275,0.3738600805699,0.0847741367059,0.0001686098066261,1.786095332863e-05,3.313147023433e-06
41,303.76231554763,0.8600986060431,0.10310506229,0.000303637100858,2.606167189683e-05,8.053135663134e-07
66,304.13490448969515,0.50994630854,0.103302943155,0.0002922372079598,1.722436005131e-05,2.829640437412e-06
23,304.282557352578,0.8527236780904,0.09568696954768,0.0007192628122649,8.642137376814e-05,2.283465316287e-06
90,304.4283317085193,0.4605484065272,0.00962732889924,7.467520158047e-05,1.279037979901e-05,1.327356855355e-06
31,304.80293472369067,1.746862357678,0.01543502380718,4.383625022074e-05,8.686722780715e-06,1.48663407342e-06
38,304.8090767818463,0.4336879599003,0.08164049884881,0.0001127327265384,1.621707011923e-05,2.82454450772e-06
9,304.83887029233205,0.5757769018007,0.03818010023259,0.0001326750441846,2.509789976527e-05,5.494349356813e-06
25,305.0062075452216,0.5410481114848,0.08008488125298,9.34600894317e-05,9.242515726219e-06,1.233962768668e-06
58,305.3919092503345,0.5258750708082,0.03210835560158,0.0001322454521669,1.936920688167e-05,7.315001481869e-06
10,305.3963205802679,0.7131523705011,0.1354362500991,0.0002860342276175,3.102490685114e-05,5.192967215793e-06
46,305.5103460502873,0.5769113181671,0.1002592587319,0.000283247989544,1.97193861249e-05,2.088762493791e-06
95,305.7265525827502,1.43112835258,0.1305776045302,0.0002420752266612,2.462759711806e-05,3.164849421964e-06
64,305.91386154120005,0.7092423572936,0.09310000722936,0.0001851275156246,2.49835411732e-05,4.087270212047e-06
82,306.08178483811105,0.1993222734529,0.0189930691112,7.768140770578e-05,1.485900460849e-05,3.574198618752e-06
47,306.5503177964766,0.7888622604255,0.05629853671519,0.0001453424236419,2.006886664109e-05,8.697357810725e-06
74,306.57046532302854,1.157663534388,0.1514001515879,0.000354731567701,4.204307800389e-05,3.952172303992e-06


==> fig/eye/results/convergence/FEM-vs-RBM/data/pointO_errorOnOutput.csv <==
index,T_fem,2,4,6,8,10
73,289.99322094635886,0.0224565076411522,0.0081254059588786,4.80843588661628e-05,7.610358863985311e-06,3.688588776640245e-07
17,290.42684668001027,0.0312221253897178,0.0022635988897263,4.502681025542188e-05,8.78101025136857e-06,6.791026407881874e-08
43,291.37048795184467,0.0709233931553399,0.0191393500446679,6.815314463892719e-05,5.072744670542306e-06,3.582446765904024e-07
84,291.4311936830999,0.0286360539998895,0.0018993925998529,4.141780010513685e-05,1.0145799876681847e-05,3.19899868372886e-07
72,291.8987782070044,0.0395370997956092,0.0097788774044147,7.614520438892214e-05,5.792104389001906e-06,3.348043833284464e-07
51,293.1520541944782,0.0045884540782026,0.0154242156781947,1.652342183433575e-05,2.55877819199668e-06,6.505781584564829e-07
45,293.79501697534727,0.0483217189472497,0.0164283404472485,5.598675272722176e-05,7.5978472864335345e-06,7.967472583914059e-07
20,293.84440387351407,0.0093393040859268,0.0224283851140398,3.35501859467513e-05,3.780914084927645e-06,6.221140438356088e-07
21,294.48306850506145,0.0702432967614754,0.0085372829614698,9.684113854291354e-05,1.2396261467984004e-05,2.5576144935257616e-07
86,294.54420531065955,0.0180974462404606,0.0131095500595392,1.4753040431969566e-05,2.1461404458023026e-06,4.3095957380501204e-07
34,295.23650520289533,0.0283562552046419,0.0208572535953521,2.2411704662772536e-05,1.5769953165545305e-06,5.327953545020137e-07
79,295.4560965076697,0.0242403010302609,0.0141669065696987,2.71750697038442e-05,3.246569690418255e-06,5.337697075447068e-07
6,295.62169429169603,0.0464934030039785,0.0095235941960254,8.35974960295971e-05,7.483196043267526e-06,1.580960429237166e-07
80,296.10570545668065,0.0629998087193257,0.0168339941806721,4.874078064176501e-05,2.1126806473148463e-06,3.0548062568414025e-07
35,296.1145649531102,0.0324961240101515,0.0171452802101725,6.043748982165198e-05,6.134101795396418e-07,4.666101744987827e-07
54,296.2785175923218,0.0562188711218141,0.0215267518217956,9.179857818253367e-05,4.176021832336119e-06,3.456217996244959e-07
60,296.4524042070801,0.0103365110801405,0.0134370459801402,1.1328012305966697e-07,6.133180136203009e-06,7.165801321207255e-07
18,296.49330425710434,0.0493885060043339,0.0159268243043584,6.733619568422e-05,1.763304339874594e-06,4.6210436721594316e-07
27,296.74489473093496,0.0723643383349781,0.0020817874349745,7.419236504802029e-05,5.463734964905598e-06,2.270349455102405e-07
15,297.0331243318988,0.046143493498846,0.0188578646988162,5.981010116329344e-05,5.079098798432824e-06,7.848988161640591e-07
67,297.0953484513306,0.0896733880306328,0.0169001483305919,9.075296941318813e-05,5.986130588553351e-06,4.4233058815734694e-07
96,297.5850150848549,0.0676351758548889,0.0071331355549091,6.665084509904773e-05,2.258254880871391e-06,1.590548777130607e-07
63,297.94558660244394,0.0569769097439234,0.0170900120439227,7.140765603708132e-05,3.328243963096611e-06,5.656439157064597e-07
1,298.0127631391019,0.0251560035018769,0.0086278108018973,5.2380398130935646e-05,1.9783981315413257e-06,8.45981276142993e-08
94,298.0622434813184,0.0330570343816134,0.0010344339183916,9.429141834971232e-05,2.804118366839248e-06,8.771837656240677e-08
33,298.15511195254214,0.0035267074421199,0.0149204665421507,4.874345785310652e-05,1.4412578366318485e-06,4.0754213159743813e-07
65,298.1873131119669,0.0029771445668984,0.0219580339668823,5.267583310342161e-05,1.6689668882463593e-06,3.9006687302389764e-07
22,298.1914410739134,0.0753301806133777,0.0135506817133546,8.426068660583041e-05,3.173113384491444e-06,3.3371338759025093e-07
87,298.25032229161604,0.0723959358160186,0.0129705981160554,7.787768396383399e-05,1.1573216056603997e-05,5.06816036249802e-07
50,298.5105887967972,0.020727368002781,0.0174167538971801,5.391769718698925e-05,7.625097225627542e-06,2.724972318901564e-07
69,298.5691774112919,0.006787272108113,0.020934681591882,4.652430811802333e-05,1.267191862552863e-06,1.683918640082993e-07
48,298.57151802121825,0.013602424018245,0.0073464343182649,1.3198818237469824e-05,1.0475518251951144e-05,4.0531824652134674e-07
62,298.57880868286395,0.0442338340639594,0.0207015847639695,7.654693604308704e-05,2.35146393379182e-06,3.74963974536513e-07
7,298.6252021248403,0.0880607879403214,0.0102099719402986,8.606385966913876e-05,5.1978403234898e-06,3.45940293300373e-07
98,298.6959667775293,0.0031570859292742,0.021628722029277,4.867277073117293e-05,1.9901293057955627e-06,1.921292778206407e-07
36,299.3277138810886,0.0840312636885869,0.0193987848886081,8.99366114026634e-05,3.1407885785483813e-06,2.480886109879066e-07
93,299.38722030072995,0.0759659882299388,0.0163502640299384,8.036277006340242e-05,9.372829936182823e-06,6.511299375233648e-07
92,299.4101477471353,0.0423769015353059,0.0130003028352803,4.028046470239133e-05,1.0848735257695807e-05,6.019352554176294e-07
91,299.4239080596906,0.0370179583905496,0.0120988321905883,3.312110942488289e-05,6.283290588271484e-06,7.026905564089247e-07
57,299.5580667103124,0.0412505982124002,0.0120181723124233,3.95055876083461e-05,1.7244124137505423e-06,3.623123916440818e-07
13,299.6063752775524,0.0657400987523715,0.0159079566523701,7.340224760810088e-05,1.38175238362237e-06,7.404759116980132e-08
99,299.636203208614,0.0047535422140185,0.0200934163140118,4.059248601606669e-05,1.6969140119726944e-06,6.488140229521377e-07
53,299.68887025872755,0.0397882415275603,0.0219059389275457,6.918797242860819e-05,3.659627566321433e-06,3.262275640736334e-07
68,299.8218520331724,0.0872326214723671,0.0154953526723602,6.948492762148817e-05,9.742723818817467e-07,8.347240054717987e-08
3,300.0129612248576,0.0758293947575907,0.0122531535575944,6.99012423979184e-05,1.1320557575800194e-05,5.279575816530269e-07
52,300.2109004625749,0.0415681794250986,0.0218908292749233,2.4175125076908444e-05,2.1248749249025423e-06,9.074881290871415e-09
88,300.2569782717887,0.0547249250113281,0.0163404636886639,2.0353511331450136e-05,8.866886673786212e-07,1.6431130234195734e-07
61,300.2868257204955,0.0421999546954907,0.0183980534954457,6.956660450896379e-05,1.308295452417951e-06,1.3749547633779002e-07
75,300.3295720403685,0.0492553598684821,0.0174048667684587,6.95095314995342e-05,2.112968502387957e-06,5.246684509074839e-07
14,300.413565033786,0.01912236918605,0.0087569948860277,9.833986041485332e-06,9.99528600686972e-06,4.981860115549352e-07
0,300.44506103469735,0.0319700592973504,0.0180272804973355,4.067910265348473e-05,4.948697323925444e-06,8.187973321582831e-07
16,300.66730767360195,0.0848460868019742,0.0139362956019795,6.444699806706922e-05,1.2619019571502577e-06,6.509804961751797e-08
71,300.93308050595715,0.046632715157159,0.0101306927571727,2.3912742847187477e-05,9.977457125387446e-06,6.504571388177283e-07
77,301.05874385822875,0.1006447585712635,0.0143786396287737,9.186071224576152e-06,4.240287694301514e-07,3.501712626530207e-07
39,301.3992257037288,0.1241226689288055,0.0196349677287912,0.000119652371211,2.603828818337206e-06,1.587711722095264e-07
30,301.4177494407885,0.0837620525884972,0.0184604850884966,8.639211148420145e-05,2.80718847989192e-06,3.5468849546305137e-07
55,301.72037910266954,0.069095356169555,0.0187035079695192,7.935513048096254e-05,3.1211695272759243e-06,4.968695179741189e-07
28,301.73054411639987,0.02940330999985,0.0218584973998758,4.645140012371485e-05,5.534299873488635e-06,4.357998477644287e-07
29,301.7745946350718,0.0679821912718239,0.0100956991718135,5.656832820477575e-05,1.1975971801803098e-05,4.953718075739744e-07
56,301.83654543087573,0.0885695531757164,0.0180922101757232,9.176982428016343e-05,6.196775757416617e-06,6.287757514655823e-07
40,301.8479431724611,0.0381963531610836,0.011430760861117,5.790593888832518e-05,6.217388772711274e-07,1.0066111144624301e-07
5,301.88271227758094,0.0484102536809132,0.0055315109809157,1.8619061847857665e-08,3.634480947312113e-06,4.306809273657564e-07
19,301.9089243697722,0.1063105298721893,0.0151770759721898,0.0001088060278107,8.039672195536696e-06,4.83572193843429e-07
83,302.0738288283193,0.111108153880707,0.0148424828192901,3.273719300977973e-06,3.0275807034740865e-06,2.946807171610999e-07
26,302.1618795839919,0.0106957165081098,0.0208527721919153,6.190391900418035e-06,4.74619190526937e-06,5.896918651160377e-07
78,302.19315835817895,0.0744053687210453,0.0072859896210388,4.109817894004664e-05,4.459378942556214e-06,6.064789204174303e-07
44,302.3068226470666,0.0636572389665843,0.0209759467666117,6.267583336239113e-05,5.070266638540488e-06,4.4606662186197365e-07
4,302.5892577949553,0.0696559542446948,0.0206510483553188,2.0489255291522568e-05,8.918552794057177e-07,7.305527560674818e-08
24,302.6313049232062,0.0508085126061814,0.0074316616061764,5.173309381234503e-05,4.970306179075124e-06,4.4380618646755465e-07
12,302.70298020353573,0.0512226927357346,0.0207872425357322,5.0836964248901495e-05,4.141135718782607e-06,2.691357394724037e-07
59,302.7179234882712,0.0648812031711827,0.0071159938711957,5.071372879683622e-05,1.0605571219457488e-05,5.190711931390979e-07
85,302.76082526049305,0.0315551386930224,0.0204503458930389,1.376950694975676e-05,7.391793076294562e-06,4.123930352761818e-07
49,302.9120486280211,0.0296341557211121,0.0129478946211065,5.46915788959268e-05,1.4457884844887306e-07,9.40211180022743e-08
2,302.9491811759148,0.0992797581147897,0.015961913114836,0.0001012498851764,2.4531482267775573e-07,1.368852053929004e-07
76,302.9911911691599,0.0597693761400819,0.0168123627598788,1.3630340106374206e-05,5.202401212045515e-07,2.97759868317371e-07
70,303.06445335820774,0.1081626237077557,0.0202328057077352,0.0001037749922829,4.321007736507454e-06,1.008077674669039e-07
42,303.20153319063013,0.0523688675301059,0.0080834840301236,1.1099569860562042e-05,3.158730123686837e-06,4.523301413428271e-07
32,303.21310765759966,0.0453026531996556,0.0150503573996729,4.543420033087386e-05,1.3809996630698151e-06,9.009966106532374e-08
37,303.27280291984255,0.0872973828425642,0.0065848818425706,3.446745745350199e-05,7.283425702553359e-07,7.442565674864454e-09
97,303.487938718878,0.0152592257219907,0.0197453895780199,5.806521983231505e-06,2.792777991089679e-06,1.232219801750034e-07
8,303.4988441098028,0.0587537167028244,0.0001464647971829,2.8093597222778044e-05,1.0085002827509015e-05,2.714028255468293e-07
89,303.5014234130828,0.0686712579828281,0.0038281907171722,4.237521716277115e-05,9.258582792881498e-06,1.117828105634544e-07
11,303.5044214127779,0.0011699902220811,0.0115569027778974,3.23029220794524e-05,1.0463779176461685e-06,1.4907789136486826e-07
81,303.63588990095275,0.0102370523527497,0.0149270019527421,4.7879547253160126e-05,4.2885272932835516e-07,4.497527470448404e-07
41,303.76231554763,0.1006852512300042,0.0167352168299999,7.821356996373652e-05,1.982430035241123e-06,7.273001756402665e-08
66,304.13490448969515,0.0332775636048268,0.0165326762951281,5.544079516539568e-05,3.836895132280915e-06,4.529951525000797e-07
23,304.282557352578,0.1240804074780044,0.0089322102780329,0.0001260853219946,9.981378013890208e-06,2.118779889315192e-07
90,304.4283317085193,0.1271543872807115,0.0007262161192898,7.966780685819685e-06,9.499806878920936e-07,1.451193156754016e-07
31,304.80293472369067,0.031889266809344,0.0021488149906758,4.988009322914877e-06,9.755906944519666e-07,1.4949068827263545e-07
38,304.8090767818463,0.0399803743537177,0.0146651265462764,2.854775374316887e-05,3.7245371231620084e-07,3.910462851308694e-07
9,304.83887029233205,0.0499003908320219,0.0011513801320575,4.440713206577129e-05,5.196332040213747e-06,6.89632031480869e-07
25,305.0062075452216,0.0993248102783468,0.0145133436216156,5.2070783453928016e-06,2.105278383623954e-06,9.81783614406595e-08
58,305.3919092503345,0.0383106018655325,0.0023734587344961,1.749333449652113e-05,5.3389344998322485e-06,9.53234518874524e-07
10,305.3963205802679,0.0115889022679311,0.0213032304679359,2.490443210945159e-05,4.329467913066765e-06,6.369679113049642e-07
46,305.5103460502873,0.0792539691872775,0.0170755853873174,7.363201268617559e-05,2.254087291930773e-06,3.423872954044782e-07
95,305.7265525827502,0.0335316903498323,0.0182246676501449,2.7121498078486184e-06,9.021501909955988e-07,4.900498424831312e-07
64,305.91386154120005,0.0259703785000624,0.016727442600029,4.168599997456113e-05,3.017500034729892e-06,5.308000368131616e-07
82,306.08178483811105,0.0176276453110517,0.0009144391110567,2.3582911069297552e-05,2.978911027184949e-06,4.6701103428858914e-07
47,306.5503177964766,0.0844895275234307,0.0002043407234282,2.30457765724168e-05,6.482976573352062e-06,1.120676586197078e-06
74,306.57046532302854,0.0409707801285321,0.0210747954285466,3.856887144593202e-05,4.145528521348751e-06,2.229285200883169e-07


==> fig/eye/results/convergence/scalability.dat <==
np P1 P2 speedupP1 speedupP2
1 5.533932223 62.43229692 1.0 1.0
2 3.276536581 41.71528209 1.6889578633396616 1.4966289041340628
4 1.840522636 23.767761829999998 3.0067178282723384 2.626763822632937
8 1.0132266570000001 13.612860190000001 5.461692292408765 4.586273277519057
12 0.8316359233 10.761073929999998 6.654272702700119 5.8016790262865525
16 0.6938649814 9.906128104999999 7.9755173864435065 6.302391434700713
24 0.5907768908999999 8.048004663 9.36721173126713 7.757487667350274

==> fig/eye/results/deterministic-SA/E_Li.csv <==
E,O,B,C,D,G
30,33.72,35.56,36.12,36.67,36.71
80,33.2,35.34,36,36.64,36.68
130,32.69,35.13,35.88,36.61,36.66
180,32.17,34.91,35.79,36.58,36.63
230,31.65,34.7,35.64,36.55,36.61

==> fig/eye/results/deterministic-SA/E_Li_K.csv <==
E,O,B,C,D,G,OK,BK,CK,DK,GK
30,33.72,35.56,36.12,36.67,36.71,306.87,308.71,309.27,309.82,309.85999999999996
80,33.2,35.34,36.0,36.64,36.68,306.34999999999997,308.49,309.15,309.78999999999996,309.83
130,32.69,35.13,35.88,36.61,36.66,305.84,308.28,309.03,309.76,309.80999999999995
180,32.17,34.91,35.79,36.58,36.63,305.32,308.05999999999995,308.94,309.72999999999996,309.78
230,31.65,34.7,35.64,36.55,36.61,304.79999999999995,307.84999999999997,308.78999999999996,309.7,309.76


==> fig/eye/results/deterministic-SA/E_feel-2d.csv <==
E,O,A,B,B1,C,D,D1,F,G
20,32.55347934057875,32.9366804086452,33.88683616349459,34.05131549148808,35.06295677632869,36.610203569119506,36.629964573920404,36.653344661303606,36.67538931243854
40,32.249655400432346,32.65904980833665,33.67414021042697,33.84986132475592,34.93062106425555,36.583573786104296,36.60468480711063,36.62966215606491,36.653212835209445
70,31.79378177473859,32.24248037110834,33.3550049937528,33.54759462888785,34.73206209907988,36.54361807936522,36.566754684104126,36.59412858725449,36.61993893237178
100,31.337742665083624,31.825762488587372,33.03576008501318,33.24522526023719,34.53343656816082,36.50364911619988,36.52881197688163,36.558583229501664,36.586653990348
320,27.98842694538814,28.76531995686713,30.691296738517394,31.024729108225415,33.07482597417044,36.210140425141105,36.25018292951239,36.29755891915909,36.342228852655694


==> fig/eye/results/deterministic-SA/E_feel-2d_K.csv <==
E,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
20,32.55347934057875,32.9366804086452,33.88683616349459,34.05131549148808,35.06295677632869,36.61020356911951,36.6299645739204,36.653344661303606,36.67538931243854,305.7034793405787,306.0866804086452,307.03683616349457,307.20131549148806,308.21295677632867,309.7602035691195,309.7799645739204,309.8033446613036,309.8253893124385
40,32.249655400432346,32.65904980833665,33.67414021042697,33.84986132475592,34.93062106425555,36.583573786104296,36.60468480711063,36.62966215606491,36.653212835209445,305.3996554004323,305.8090498083366,306.82414021042695,306.9998613247559,308.0806210642555,309.7335737861043,309.7546848071106,309.7796621560649,309.8032128352094
70,31.79378177473859,32.24248037110834,33.3550049937528,33.54759462888785,34.73206209907988,36.54361807936522,36.566754684104126,36.59412858725449,36.61993893237178,304.94378177473857,305.3924803711083,306.5050049937528,306.6975946288878,307.88206209907986,309.6936180793652,309.7167546841041,309.74412858725447,309.76993893237176
100,31.337742665083624,31.82576248858737,33.03576008501318,33.24522526023719,34.53343656816082,36.50364911619988,36.52881197688163,36.558583229501664,36.586653990348,304.4877426650836,304.97576248858735,306.18576008501316,306.39522526023717,307.6834365681608,309.65364911619986,309.6788119768816,309.70858322950164,309.736653990348
320,27.98842694538814,28.76531995686713,30.691296738517394,31.02472910822541,33.07482597417044,36.21014042514111,36.25018292951239,36.29755891915909,36.342228852655694,301.1384269453881,301.9153199568671,303.84129673851737,304.1747291082254,306.2248259741704,309.3601404251411,309.40018292951237,309.44755891915906,309.49222885265567


==> fig/eye/results/deterministic-SA/E_feel.csv <==
E,O,A,B,B1,C,D,D1,F,G
20,33.68197641283518,34.102884660123095,35.12304470432588,35.26689247823964,36.09286690180835,36.881655167279405,36.88757957010739,36.89453974579067,36.901240729761355
40,33.45548098124419,33.90513030567291,34.99493655648877,35.148604650195296,36.030955507708825,36.873578334272395,36.879907067625425,36.887342263549385,36.894500578283726
70,33.11568704357802,33.60845655495035,34.802749603177745,34.971150606736785,35.938077250720255,36.861461662359886,36.86839696273887,36.876544772707575,36.88438916413577
100,32.77583220127548,33.31173217702815,34.61053299202649,34.7936698194755,35.84518560348852,36.849343284668976,36.85688523750474,36.86574576187394,36.87427632659171
320,30.281711004207693,31.13421345480492,33.200042198235565,33.491330350104306,35.16357274960211,36.76042327546054,36.7724166125991,36.78650676301612,36.80007220455485


==> fig/eye/results/deterministic-SA/E_feel_K.csv <==
E,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
20,33.68197641283518,34.102884660123095,35.12304470432588,35.26689247823964,36.09286690180835,36.881655167279405,36.88757957010739,36.89453974579067,36.90124072976136,306.83197641283516,307.2528846601231,308.27304470432586,308.4168924782396,309.2428669018083,310.0316551672794,310.03757957010737,310.04453974579064,310.05124072976133
40,33.45548098124419,33.90513030567291,34.99493655648877,35.148604650195296,36.030955507708825,36.8735783342724,36.87990706762543,36.887342263549385,36.894500578283726,306.60548098124417,307.0551303056729,308.14493655648874,308.2986046501953,309.1809555077088,310.0235783342724,310.0299070676254,310.03734226354936,310.0445005782837
70,33.11568704357802,33.60845655495035,34.802749603177745,34.971150606736785,35.938077250720255,36.861461662359886,36.86839696273887,36.876544772707575,36.88438916413577,306.265687043578,306.7584565549503,307.9527496031777,308.12115060673676,309.08807725072023,310.01146166235986,310.01839696273885,310.02654477270755,310.03438916413575
100,32.77583220127548,33.31173217702815,34.61053299202649,34.7936698194755,35.84518560348852,36.849343284668976,36.85688523750474,36.86574576187394,36.87427632659171,305.92583220127545,306.4617321770281,307.76053299202647,307.9436698194755,308.9951856034885,309.99934328466895,310.0068852375047,310.0157457618739,310.0242763265917
320,30.281711004207693,31.13421345480492,33.200042198235565,33.491330350104306,35.16357274960211,36.76042327546054,36.7724166125991,36.78650676301612,36.80007220455485,303.43171100420767,304.2842134548049,306.35004219823554,306.6413303501043,308.3135727496021,309.9104232754605,309.9224166125991,309.9365067630161,309.95007220455483


==> fig/eye/results/deterministic-SA/E_ooi.csv <==
E,O,A,B,C,D,G
20,33.93,34.09,35.21,35.91,36.64,36.70
40,33.64,34.15,35.03,35.79,36.60,36.67
70,33.21,33.78,34.78,35.64,36.55,36.63
100,32.78,33.41,34.53,35.48,36.50,36.59
320,29.62,30.73,32.67,34.35,36.12,36.28

==> fig/eye/results/deterministic-SA/E_ooi_K.csv <==
E,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
20,33.93,34.09,35.21,35.91,36.64,36.7,307.08,307.24,308.35999999999996,309.05999999999995,309.78999999999996,309.84999999999997
40,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
70,33.21,33.78,34.78,35.64,36.55,36.63,306.35999999999996,306.92999999999995,307.92999999999995,308.78999999999996,309.7,309.78
100,32.78,33.41,34.53,35.48,36.5,36.59,305.92999999999995,306.55999999999995,307.67999999999995,308.63,309.65,309.74
320,29.62,30.73,32.67,34.35,36.12,36.28,302.77,303.88,305.82,307.5,309.27,309.42999999999995


==> fig/eye/results/deterministic-SA/E_scott.csv <==
E,O,C,B1,G
20,33.49,35.31,36.07,36.90
40,33.25,35.20,36.01,36.89
100,32.53,34.85,35.82,36.87
320,29.88,33.58,35.13,36.79

==> fig/eye/results/deterministic-SA/E_scott_K.csv <==
E,O,C,B1,G,OK,CK,B1K,GK
20,33.49,35.31,36.07,36.9,306.64,308.46,309.21999999999997,310.04999999999995
40,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
100,32.53,34.85,35.82,36.87,305.67999999999995,308.0,308.96999999999997,310.02
320,29.88,33.58,35.13,36.79,303.03,306.72999999999996,308.28,309.94


==> fig/eye/results/deterministic-SA/T_amb_feel-2d.csv <==
T_amb,O,A,B,B1,C,D,D1,F,G
0.0,27.675520962863857,28.4794090777454,30.47228450587096,30.817300781452218,32.93857179099473,36.18272307139398,36.22415551956709,36.27317601050299,36.31939651282585
4.850000000000023,28.7568448753305,29.467450110005018,31.229147300621776,31.53413426534297,33.409442460256116,36.27747292806163,36.31410195981488,36.35743932556909,36.39830131762727
20.0,32.24965540907078,32.65904981602381,33.67414021602673,33.84986132997352,34.93062106762176,36.58357378677391,36.60468480774631,36.6296621566604,36.65321283576657
25.0,33.4428741165936,33.74940563017941,34.509484584129154,34.64105773736355,35.45036210326384,36.6881611129275,36.70397000381058,36.72267417706547,36.74030999613717
30.0,34.657307170553565,34.85916673786039,35.3597244933095,35.44637115977781,35.97938294845903,36.7946167989071,36.80502884303195,36.817347776972554,36.828963072625015
34.85000000000002,35.85622365492111,35.95476839544796,36.19914490643555,36.241445482600454,36.501683858565514,36.899721207557604,36.904804910071164,36.91081965572067,36.91649084879725


==> fig/eye/results/deterministic-SA/T_amb_feel-2d_K.csv <==
T_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.0,27.675520962863857,28.4794090777454,30.47228450587096,30.817300781452214,32.93857179099473,36.18272307139398,36.22415551956709,36.27317601050299,36.31939651282585,300.82552096286383,301.6294090777454,303.62228450587094,303.9673007814522,306.0885717909947,309.33272307139396,309.37415551956707,309.42317601050297,309.4693965128258
4.850000000000023,28.7568448753305,29.467450110005014,31.229147300621776,31.53413426534297,33.40944246025612,36.27747292806163,36.31410195981488,36.35743932556909,36.39830131762727,301.9068448753305,302.617450110005,304.37914730062175,304.68413426534295,306.5594424602561,309.4274729280616,309.46410195981485,309.50743932556907,309.54830131762725
20.0,32.24965540907078,32.65904981602381,33.67414021602673,33.84986132997352,34.93062106762176,36.58357378677391,36.60468480774631,36.6296621566604,36.65321283576657,305.39965540907076,305.8090498160238,306.8241402160267,306.9998613299735,308.08062106762173,309.7335737867739,309.7546848077463,309.7796621566604,309.80321283576654
25.0,33.4428741165936,33.74940563017941,34.509484584129154,34.64105773736355,35.45036210326384,36.6881611129275,36.70397000381058,36.72267417706547,36.74030999613717,306.5928741165936,306.8994056301794,307.65948458412913,307.79105773736353,308.6003621032638,309.8381611129275,309.85397000381056,309.87267417706545,309.89030999613715
30.0,34.657307170553565,34.85916673786039,35.3597244933095,35.44637115977781,35.97938294845903,36.7946167989071,36.80502884303195,36.81734777697256,36.828963072625015,307.80730717055354,308.00916673786037,308.5097244933095,308.5963711597778,309.129382948459,309.9446167989071,309.9550288430319,309.96734777697253,309.978963072625
34.85000000000002,35.85622365492111,35.95476839544796,36.19914490643555,36.24144548260045,36.50168385856552,36.8997212075576,36.90480491007117,36.91081965572067,36.91649084879725,309.0062236549211,309.10476839544793,309.3491449064355,309.39144548260043,309.6516838585655,310.0497212075576,310.05480491007114,310.06081965572065,310.06649084879723


==> fig/eye/results/deterministic-SA/T_amb_feel.csv <==
T_amb,O,A,B,B1,C,D,D1,F,G
0.0,30.048869415720503,30.930935547453544,33.06837713922096,33.36976262389783,35.099948797828176,36.75212330498971,36.76453214329479,36.779110437498275,36.79314584447843
4.850000000000023,30.853632743345884,31.633523786946967,33.52345643395671,33.789943347066526,35.31985668879008,36.780811150634406,36.79178385940776,36.804674943626765,36.817085971830636
20.0,33.45548098195093,33.90513030624203,34.99493655680391,35.148604650475704,36.030955507846386,36.87357833428973,36.87990706764191,36.88734226356479,36.894500578298164
25.0,34.34516573210493,34.681925301495255,35.498163724248,35.61325784029907,36.27415476012345,36.905305713578,36.91004615766923,36.91561538129554,36.92097721139481
30.0,35.25111220415886,35.4729367401132,36.01062297609593,36.08643999877768,36.52182238614279,36.937616321562246,36.94073927993219,36.94440823026048,36.947940551910676
34.85000000000002,36.14592641987281,36.2542463288882,36.51681911378762,36.55384361573789,36.76646977635403,36.969533201949844,36.97105838507832,36.972850218524,36.974575325650164


==> fig/eye/results/deterministic-SA/T_amb_feel_K.csv <==
T_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.0,30.048869415720503,30.930935547453544,33.06837713922096,33.36976262389783,35.099948797828176,36.75212330498971,36.76453214329479,36.77911043749828,36.79314584447843,303.1988694157205,304.0809355474535,306.21837713922093,306.5197626238978,308.24994879782815,309.9021233049897,309.91453214329476,309.92911043749825,309.9431458444784
4.850000000000023,30.853632743345884,31.633523786946967,33.52345643395671,33.789943347066526,35.31985668879008,36.780811150634406,36.79178385940776,36.804674943626765,36.81708597183064,304.00363274334586,304.78352378694694,306.6734564339567,306.9399433470665,308.46985668879006,309.9308111506344,309.94178385940774,309.95467494362674,309.9670859718306
20.0,33.45548098195093,33.90513030624203,34.99493655680391,35.148604650475704,36.03095550784639,36.87357833428973,36.87990706764191,36.88734226356479,36.89450057829816,306.6054809819509,307.055130306242,308.1449365568039,308.2986046504757,309.18095550784636,310.0235783342897,310.0299070676419,310.03734226356477,310.04450057829814
25.0,34.34516573210493,34.681925301495255,35.498163724248,35.61325784029907,36.27415476012345,36.905305713578,36.91004615766923,36.91561538129554,36.92097721139481,307.4951657321049,307.83192530149523,308.648163724248,308.76325784029905,309.42415476012343,310.055305713578,310.0600461576692,310.0656153812955,310.0709772113948
30.0,35.25111220415886,35.4729367401132,36.01062297609593,36.08643999877768,36.52182238614279,36.937616321562246,36.94073927993219,36.94440823026048,36.94794055191068,308.40111220415884,308.6229367401132,309.1606229760959,309.23643999877766,309.67182238614276,310.0876163215622,310.09073927993217,310.09440823026046,310.09794055191065
34.85000000000002,36.14592641987281,36.2542463288882,36.51681911378762,36.55384361573789,36.76646977635403,36.96953320194984,36.97105838507832,36.972850218524,36.97457532565016,309.2959264198728,309.4042463288882,309.6668191137876,309.70384361573787,309.916469776354,310.1195332019498,310.1210583850783,310.122850218524,310.12457532565014


==> fig/eye/results/deterministic-SA/T_amb_li.csv <==
T_amb,O,B,C,D,G
-0.15,30.51,34.23,35.37,36.48,36.56
4.85,31.27,34.54,35.55,36.53,36.59
9.85,32.04,34.86,35.73,36.57,36.63
29.85,35.25,36.19,36.48,36.76,36.78
34.85,36.1,36.54,36.67,36.81,36.82

==> fig/eye/results/deterministic-SA/T_amb_li_K.csv <==
T_amb,O,B,C,D,G,OK,BK,CK,DK,GK
-0.15,30.51,34.23,35.37,36.48,36.56,303.65999999999997,307.38,308.52,309.63,309.71
4.85,31.27,34.54,35.55,36.53,36.59,304.41999999999996,307.69,308.7,309.67999999999995,309.74
9.85,32.04,34.86,35.73,36.57,36.63,305.19,308.01,308.88,309.71999999999997,309.78
29.85,35.25,36.19,36.48,36.76,36.78,308.4,309.34,309.63,309.90999999999997,309.92999999999995
34.85,36.1,36.54,36.67,36.81,36.82,309.25,309.69,309.82,309.96,309.96999999999997


==> fig/eye/results/deterministic-SA/T_amb_ooi.csv <==
T_amb,O,A,B,C,D,G
20,32.51,33.19,34.37,35.39,36.47,36.56
25,33.64,34.15,35.03,35.79,36.60,36.67
30,34.79,35.12,35.70,36.21,36.74,36.78

==> fig/eye/results/deterministic-SA/T_amb_ooi_K.csv <==
T_amb,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
20,32.51,33.19,34.37,35.39,36.47,36.56,305.65999999999997,306.34,307.52,308.53999999999996,309.62,309.71
25,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
30,34.79,35.12,35.7,36.21,36.74,36.78,307.94,308.27,308.84999999999997,309.35999999999996,309.89,309.92999999999995


==> fig/eye/results/deterministic-SA/T_amb_scott.csv <==
T_amb,O,C,B1,G
20,33.25,35.20,36.01,36.89
25,34.19,35.65,36.26,36.92
30,35.15,36.11,36.51,36.94

==> fig/eye/results/deterministic-SA/T_amb_scott_K.csv <==
T_amb,O,C,B1,G,OK,CK,B1K,GK
20,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
25,34.19,35.65,36.26,36.92,307.34,308.79999999999995,309.40999999999997,310.07
30,35.15,36.11,36.51,36.94,308.29999999999995,309.26,309.65999999999997,310.09


==> fig/eye/results/deterministic-SA/T_bl_feel-2d.csv <==
T_bl,O,A,B,B1,C,D,D1,F,G
35.0,30.74454788079339,31.111342253606495,32.0207446824175,32.17817646985725,33.14631449298611,34.626981075678145,34.64589153680856,34.66826530861448,34.68936112128819
37.0,32.24965540093649,32.659049808788666,33.67414021075797,33.849861325065206,34.9306210644429,36.58357378614289,36.60468480714718,36.629662156099016,36.65321283524122
37.69999999999999,32.77591073483103,33.20025811807261,34.25244935811065,34.434590431348795,35.554890468284555,37.268333203312636,37.29021685507246,37.31610833679491,37.34052093553163
38.0,33.001363982864575,33.43212662186062,34.500235739081006,34.68513119881953,35.82239661482862,37.561793876043396,37.584009043006404,37.61029275467257,37.63507518009135
38.5,33.377006221671024,33.81847008247655,34.9131323853058,35.102622461926615,36.26818960000338,38.050884782282424,38.07365299239865,38.10059103329786,38.12599041420873
39.0,33.75250680707177,34.20468331362662,35.325928075492754,35.5200177406486,36.713919257501004,38.539962902071636,38.56328480350743,38.59087794052766,38.61689500004388


==> fig/eye/results/deterministic-SA/T_bl_feel-2d_K.csv <==
T_bl,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
35.0,30.74454788079339,31.11134225360649,32.0207446824175,32.17817646985725,33.14631449298611,34.626981075678145,34.64589153680856,34.66826530861448,34.68936112128819,303.89454788079337,304.2613422536065,305.1707446824175,305.3281764698572,306.2963144929861,307.7769810756781,307.79589153680854,307.81826530861446,307.83936112128816
37.0,32.24965540093649,32.659049808788666,33.67414021075797,33.849861325065206,34.9306210644429,36.58357378614289,36.60468480714718,36.629662156099016,36.65321283524122,305.39965540093647,305.80904980878864,306.82414021075795,306.9998613250652,308.0806210644429,309.73357378614287,309.75468480714716,309.779662156099,309.8032128352412
37.69999999999999,32.77591073483103,33.20025811807261,34.25244935811065,34.434590431348795,35.554890468284555,37.26833320331264,37.29021685507246,37.31610833679491,37.34052093553163,305.925910734831,306.3502581180726,307.40244935811063,307.5845904313488,308.70489046828453,310.4183332033126,310.44021685507244,310.4661083367949,310.4905209355316
38.0,33.001363982864575,33.43212662186062,34.500235739081006,34.68513119881953,35.82239661482862,37.5617938760434,37.5840090430064,37.61029275467257,37.63507518009135,306.15136398286455,306.5821266218606,307.650235739081,307.8351311988195,308.9723966148286,310.7117938760434,310.7340090430064,310.76029275467255,310.7850751800913
38.5,33.377006221671024,33.81847008247655,34.9131323853058,35.102622461926615,36.26818960000338,38.05088478228242,38.07365299239865,38.10059103329786,38.12599041420873,306.527006221671,306.96847008247653,308.0631323853058,308.2526224619266,309.41818960000336,311.2008847822824,311.2236529923986,311.25059103329784,311.2759904142087
39.0,33.75250680707177,34.20468331362662,35.325928075492754,35.5200177406486,36.71391925750101,38.53996290207164,38.56328480350743,38.59087794052766,38.61689500004388,306.90250680707175,307.3546833136266,308.47592807549273,308.6700177406486,309.863919257501,311.6899629020716,311.7132848035074,311.74087794052764,311.76689500004386


==> fig/eye/results/deterministic-SA/T_bl_feel.csv <==
T_bl,O,A,B,B1,C,D,D1,F,G
35.0,31.826098783684643,32.2288034738076,33.204726519243366,33.34233582987872,34.132376466926246,34.88681106094464,34.89247735848795,34.89913430352556,34.905543348111394
37.0,33.45548098151704,33.90513030590108,34.994936556623884,35.148604650317395,36.03095550777016,36.87357833428035,36.879907067632985,36.887342263556434,36.89450057829043
37.69999999999999,34.02529065572833,34.49142663536435,35.62123384626415,35.780542553001055,36.6953229493584,37.56892916132023,37.57549063413626,37.58319925988445,37.59062082242451
38.0,34.269419250988335,34.74262986497632,35.88960294324647,36.05133224835828,36.980030297912776,37.86693383412569,37.87359519380999,37.88142116987444,37.88895571282967
38.5,34.67619931065951,35.161212902286536,36.33682594744198,36.502593848199695,37.454513744899714,38.36360451480431,38.3704325415149,38.37845432338497,38.38617738072173
39.0,35.08285299071014,35.57968448253354,36.783975290346405,36.953787126644045,37.92896112553865,38.86027046932867,38.86726539963928,38.87548326525484,38.883395104574845


==> fig/eye/results/deterministic-SA/T_bl_feel_K.csv <==
T_bl,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
35.0,31.826098783684643,32.2288034738076,33.204726519243366,33.34233582987872,34.132376466926246,34.88681106094464,34.89247735848795,34.89913430352556,34.905543348111394,304.9760987836846,305.3788034738076,306.35472651924334,306.4923358298787,307.2823764669262,308.0368110609446,308.04247735848793,308.04913430352553,308.05554334811137
37.0,33.45548098151704,33.90513030590108,34.994936556623884,35.148604650317395,36.03095550777016,36.87357833428035,36.879907067632985,36.887342263556434,36.89450057829043,306.605480981517,307.05513030590106,308.14493655662386,308.2986046503174,309.18095550777014,310.02357833428033,310.02990706763296,310.0373422635564,310.0445005782904
37.69999999999999,34.02529065572833,34.49142663536435,35.62123384626415,35.780542553001055,36.6953229493584,37.56892916132023,37.57549063413626,37.58319925988445,37.59062082242451,307.1752906557283,307.6414266353643,308.7712338462641,308.93054255300103,309.8453229493584,310.7189291613202,310.72549063413624,310.73319925988443,310.7406208224245
38.0,34.269419250988335,34.74262986497632,35.88960294324647,36.05133224835828,36.980030297912776,37.86693383412569,37.87359519380999,37.88142116987444,37.88895571282967,307.4194192509883,307.8926298649763,309.03960294324645,309.20133224835826,310.13003029791275,311.01693383412567,311.02359519380997,311.0314211698744,311.03895571282965
38.5,34.67619931065951,35.161212902286536,36.33682594744198,36.502593848199695,37.454513744899714,38.36360451480431,38.3704325415149,38.37845432338497,38.38617738072173,307.8261993106595,308.3112129022865,309.48682594744196,309.6525938481997,310.6045137448997,311.5136045148043,311.5204325415149,311.52845432338495,311.5361773807217
39.0,35.08285299071014,35.57968448253354,36.783975290346405,36.953787126644045,37.92896112553865,38.86027046932867,38.86726539963928,38.87548326525484,38.883395104574845,308.2328529907101,308.7296844825335,309.9339752903464,310.103787126644,311.0789611255386,312.01027046932865,312.01726539963926,312.0254832652548,312.0333951045748


==> fig/eye/results/deterministic-SA/T_bl_li.csv <==
T_bl,O,B,C,D,G
34.85,31.95,33.65,34.17,34.68,34.71
35.85,32.79,34.58,35.13,35.67,35.71
36.85,33.62,35.51,36.1,36.66,36.7
37.85,34.45,36.44,37.11,37.65,37.69
38.85,35.28,37.37,38.02,38.65,38.68

==> fig/eye/results/deterministic-SA/T_bl_li_K.csv <==
T_bl,O,B,C,D,G,OK,BK,CK,DK,GK
34.85,31.95,33.65,34.17,34.68,34.71,305.09999999999997,306.79999999999995,307.32,307.83,307.85999999999996
35.85,32.79,34.58,35.13,35.67,35.71,305.94,307.72999999999996,308.28,308.82,308.85999999999996
36.85,33.62,35.51,36.1,36.66,36.7,306.77,308.65999999999997,309.25,309.80999999999995,309.84999999999997
37.85,34.45,36.44,37.11,37.65,37.69,307.59999999999997,309.59,310.26,310.79999999999995,310.84
38.85,35.28,37.37,38.02,38.65,38.68,308.42999999999995,310.52,311.16999999999996,311.79999999999995,311.83


==> fig/eye/results/deterministic-SA/T_bl_ooi.csv <==
T_bl,O,A,B,C,D,G
35,32.11,32.55,33.30,33.96,34.66,34.72
37,33.64,34.15,35.03,35.79,36.60,36.67
38,34.40,34.95,35.89,36.71,37.57,37.65
39,35.17,35.75,36.75,37.62,38.54,38.62

==> fig/eye/results/deterministic-SA/T_bl_ooi_K.csv <==
T_bl,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
35,32.11,32.55,33.3,33.96,34.66,34.72,305.26,305.7,306.45,307.10999999999996,307.80999999999995,307.87
37,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
38,34.4,34.95,35.89,36.71,37.57,37.65,307.54999999999995,308.09999999999997,309.03999999999996,309.85999999999996,310.71999999999997,310.79999999999995
39,35.17,35.75,36.75,37.62,38.54,38.62,308.32,308.9,309.9,310.77,311.69,311.77


==> fig/eye/results/deterministic-SA/T_bl_scott.csv <==
T_bl,O,C,B1,G
37.0,33.25,35.20,36.01,36.89
37.7,33.81,35.83,36.67,37.58
38.0,34.05,36.10,36.96,37.88
38.5,34.45,36.55,37.43,38.38

==> fig/eye/results/deterministic-SA/T_bl_scott_K.csv <==
T_bl,O,C,B1,G,OK,CK,B1K,GK
37.0,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
37.7,33.81,35.83,36.67,37.58,306.96,308.97999999999996,309.82,310.72999999999996
38.0,34.05,36.1,36.96,37.88,307.2,309.25,310.10999999999996,311.03
38.5,34.45,36.55,37.43,38.38,307.59999999999997,309.7,310.58,311.53


==> fig/eye/results/deterministic-SA/cornea_surface_temp.csv <==
Author;Temperature;max;uncertainty;Mean;Technique
Dohnberg, 1876;36.5;36.7;;36.6;Mercury bulb
Galezowski, 1877;36.4;;;36.4;Mercury bulb
Silex, 1893;35.55;;;35.55;Thermo-element
Gilese, 1894;35.72;;;35.72;Thermo-element
Hertel, 1900;35.65;;;35.65;Mercury bulb
Kirisawa, 1942;34.5;;;34.5;Thermo-element
Kirisawa, 1942;36.34;;;36.34;Thermo-element
Holmberg, 1952;36.24;;;36.24;Thermo-electric
Hamano et al., 1964;34;;;34;Thermister
Hill and Leighton, 1965;32.1;;0.9;32.1;Thermister
Mapstone, 1968;34.8;;0.3;34.8;Infrared
Kolstrad, 1970;32;;;32;Thermister
Kinn and Tell, 1973;;;;35.5;Liquid crystal
Rysä and Sarvaranta, 1974;34.8;;0.5;34.8;Infrared
Hørven, 1975;33.67;;;33.67;Contact probe
Hamano et al., 1976;34.4;;;34.4;Infrared
Fatt and Chaston, 1980;;;;34.5;Infrared
Aliò and Padron, 1981;32.9;;0.62;32.9;Infrared
Fielder, Winder, Sheridaidah et al.;;;;33.4;Infrared
Martin and Fatt, 1986;34.5;;1.0;34.5;Heat ﬂow

==> fig/eye/results/deterministic-SA/extreme_comb.csv <==
k_lens,E,h_bl,O,C,B1,D
0.21,100,65,32.24,34.63,35.97,36.86
0.544,100,65,32.66,34.95,35.75,36.86
0.21,20,110,33.46,35.36,36.36,36.96
0.544,20,110,33.78,35.60,36.19,36.96
0.40,40,65,33.21,35.20,36.01,36.89

==> fig/eye/results/deterministic-SA/extreme_comb_K.csv <==
k_lens,E,h_bl,O,C,B1,D,OK,CK,B1K,DK
0.21,100,65,32.24,34.63,35.97,36.86,305.39,307.78,309.12,310.01
0.544,100,65,32.66,34.95,35.75,36.86,305.80999999999995,308.09999999999997,308.9,310.01
0.21,20,110,33.46,35.36,36.36,36.96,306.60999999999996,308.51,309.51,310.10999999999996
0.544,20,110,33.78,35.6,36.19,36.96,306.92999999999995,308.75,309.34,310.10999999999996
0.4,40,65,33.21,35.2,36.01,36.89,306.35999999999996,308.34999999999997,309.15999999999997,310.03999999999996


==> fig/eye/results/deterministic-SA/h_amb_feel-2d.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G
8,32.645179698928814,33.02155802517234,33.953476139070744,34.11492728664098,35.105112215570955,36.61874424366556,36.63807234207661,36.66094021981735,36.682501879343704
10,32.249655400427685,32.659049808331645,33.67414021042066,33.84986132474984,34.930621064244406,36.58357378610219,36.60468480710853,36.629662156062636,36.65321283520706
12,31.87554856530744,32.31593736877028,33.40940026468053,33.598539011143885,34.76509706737045,36.55019822022359,36.573001159012506,36.59998031077919,36.62541849743826
15,31.35099211631615,31.834426179088894,33.03725465342791,33.24506569131239,34.532152804841814,36.503206093458175,36.52839119190418,36.55818881792112,36.586284569593374
100,24.687616611592375,25.64039572324066,28.13153204060768,28.549028817411,31.408994600936808,35.868752026104346,35.92609404619401,35.99393994077059,36.057914714862704


==> fig/eye/results/deterministic-SA/h_amb_feel-2d_K.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
8,32.645179698928814,33.02155802517234,33.953476139070744,34.11492728664098,35.105112215570955,36.61874424366556,36.63807234207661,36.66094021981735,36.6825018793437,305.7951796989288,306.1715580251723,307.1034761390707,307.26492728664095,308.25511221557093,309.76874424366554,309.7880723420766,309.8109402198173,309.8325018793437
10,32.249655400427685,32.659049808331645,33.67414021042066,33.84986132474984,34.930621064244406,36.58357378610219,36.60468480710853,36.62966215606264,36.65321283520706,305.39965540042766,305.8090498083316,306.82414021042064,306.9998613247498,308.0806210642444,309.73357378610217,309.7546848071085,309.7796621560626,309.80321283520703
12,31.87554856530744,32.31593736877028,33.40940026468053,33.598539011143885,34.76509706737045,36.55019822022359,36.573001159012506,36.59998031077919,36.62541849743826,305.0255485653074,305.46593736877026,306.5594002646805,306.74853901114386,307.9150970673704,309.70019822022357,309.7230011590125,309.74998031077916,309.77541849743824
15,31.35099211631615,31.834426179088894,33.03725465342791,33.24506569131239,34.532152804841814,36.503206093458175,36.52839119190418,36.55818881792112,36.586284569593374,304.5009921163161,304.98442617908887,306.1872546534279,306.39506569131237,307.6821528048418,309.65320609345815,309.67839119190415,309.7081888179211,309.73628456959335
100,24.68761661159237,25.64039572324066,28.13153204060768,28.549028817411,31.408994600936808,35.868752026104346,35.92609404619401,35.99393994077059,36.057914714862704,297.83761661159235,298.79039572324064,301.28153204060766,301.699028817411,304.5589946009368,309.0187520261043,309.076094046194,309.14393994077057,309.2079147148627


==> fig/eye/results/deterministic-SA/h_amb_feel.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G
8,33.77839299358004,34.18844520597446,35.1802541646328,35.320089229440555,36.12107939304008,36.88536093566432,36.89109984965455,36.89784210032485,36.90433326056507
10,33.45548098124391,33.905130305672685,34.99493655648865,35.1486046501949,36.030955507708654,36.873578334272224,36.879907067625254,36.88734226354916,36.8945005782835
12,33.14487213037228,33.632304924141124,34.81608411175864,34.98302020926104,35.94385015874394,36.8621847661571,36.86908383914778,36.87718909623112,36.88499253622433
15,32.70061685445461,33.241543529633816,34.55920640205113,34.745050754749,35.818518742118044,36.845781065520725,36.8535012660023,36.86257122406374,36.87130346993996
100,26.000210510805346,27.225427732693674,30.43923681967948,30.89350505872079,33.753961756955675,36.57309852121125,36.59446616805519,36.61957049428736,36.64374188160542


==> fig/eye/results/deterministic-SA/h_amb_feel_K.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
8,33.77839299358004,34.18844520597446,35.1802541646328,35.320089229440555,36.12107939304008,36.88536093566432,36.89109984965455,36.89784210032485,36.90433326056507,306.92839299358,307.33844520597444,308.3302541646328,308.47008922944053,309.27107939304005,310.0353609356643,310.04109984965453,310.04784210032483,310.05433326056504
10,33.45548098124391,33.905130305672685,34.99493655648865,35.1486046501949,36.030955507708654,36.873578334272224,36.87990706762525,36.88734226354916,36.8945005782835,306.6054809812439,307.05513030567266,308.14493655648863,308.2986046501949,309.18095550770863,310.0235783342722,310.02990706762523,310.03734226354914,310.0445005782835
12,33.14487213037228,33.632304924141124,34.81608411175864,34.98302020926104,35.94385015874394,36.8621847661571,36.86908383914778,36.87718909623112,36.88499253622433,306.29487213037226,306.7823049241411,307.9660841117586,308.133020209261,309.0938501587439,310.0121847661571,310.01908383914775,310.0271890962311,310.0349925362243
15,32.70061685445461,33.241543529633816,34.55920640205113,34.745050754749,35.818518742118044,36.845781065520725,36.8535012660023,36.86257122406374,36.87130346993996,305.8506168544546,306.3915435296338,307.7092064020511,307.895050754749,308.968518742118,309.9957810655207,310.0035012660023,310.0125712240637,310.02130346993994
100,26.000210510805346,27.225427732693674,30.43923681967948,30.89350505872079,33.753961756955675,36.57309852121125,36.59446616805519,36.61957049428736,36.64374188160542,299.1502105108053,300.37542773269365,303.58923681967946,304.04350505872077,306.90396175695565,309.7230985212112,309.74446616805517,309.76957049428734,309.7937418816054


==> fig/eye/results/deterministic-SA/h_amb_feel_lin.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G
8,33.7793673274187,34.18259956105044,35.17131456161752,35.31232104424032,36.11602612108743,36.88226988981967,36.887971742647494,36.89474714853577,36.901401430607166
10,33.456931888721726,33.899085361761024,34.985363550459965,35.14029517599977,36.025533239532706,36.87018989095429,36.87647677150375,36.88394736220528,36.89128441688604
12,33.14684314553932,33.62613429338393,34.80594855334789,34.97423246167216,35.93809824090732,36.85851244141435,36.865364849287175,36.873507454069454,36.881504527484424
15,32.70343470920102,33.235305246864755,34.54834677191178,34.73565213924428,35.812339437631465,36.84170647174244,36.84937276683513,36.85848251349495,36.867429471130094
100,26.026132501084078,27.232924959634943,30.430527450481634,30.887072212629448,33.74959299676726,36.56359488069887,36.58472744236116,36.609839787533986,36.634505171985666


==> fig/eye/results/deterministic-SA/h_amb_feel_lin_K.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
8,33.7793673274187,34.18259956105044,35.17131456161752,35.31232104424032,36.11602612108743,36.88226988981967,36.88797174264749,36.89474714853577,36.901401430607166,306.9293673274187,307.3325995610504,308.3213145616175,308.4623210442403,309.2660261210874,310.03226988981964,310.03797174264747,310.04474714853575,310.05140143060714
10,33.456931888721726,33.899085361761024,34.985363550459965,35.14029517599977,36.025533239532706,36.87018989095429,36.87647677150375,36.88394736220528,36.89128441688604,306.6069318887217,307.049085361761,308.13536355045994,308.29029517599974,309.1755332395327,310.02018989095427,310.0264767715037,310.03394736220525,310.041284416886
12,33.14684314553932,33.62613429338393,34.80594855334789,34.97423246167216,35.93809824090732,36.85851244141435,36.865364849287175,36.873507454069454,36.88150452748442,306.2968431455393,306.7761342933839,307.95594855334787,308.12423246167214,309.0880982409073,310.0085124414143,310.01536484928715,310.02350745406943,310.0315045274844
15,32.70343470920102,33.235305246864755,34.54834677191178,34.73565213924428,35.812339437631465,36.84170647174244,36.84937276683513,36.85848251349495,36.867429471130094,305.853434709201,306.38530524686473,307.69834677191176,307.88565213924426,308.96233943763144,309.9917064717424,309.9993727668351,310.0084825134949,310.0174294711301
100,26.02613250108408,27.232924959634943,30.430527450481637,30.887072212629448,33.74959299676726,36.56359488069887,36.58472744236116,36.60983978753399,36.63450517198567,299.17613250108406,300.3829249596349,303.5805274504816,304.0370722126294,306.89959299676724,309.71359488069885,309.73472744236113,309.75983978753396,309.78450517198564


==> fig/eye/results/deterministic-SA/h_amb_feel_nolin.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G
8,33.7550897935468,34.15759960489555,35.14580052911106,35.283276824591496,36.11659454317925,36.885071945624816,36.89075821359614,36.89746279130617,36.90394423772375
10,33.43073795630261,33.872019656497514,34.95755753456547,35.10857512028116,36.02630643340666,36.87329705446217,36.87956587950828,36.88695734720102,36.89410283934558
12,33.11889615761447,33.59715852837854,34.775984265587056,34.93997947196914,35.93909509261829,36.861917604446546,36.86874941696408,36.87680470169448,36.88459193715363
15,32.673135137646796,33.20372953651679,34.515375064717034,34.69784644018489,35.81370241470938,36.84554575711934,36.85318754162216,36.8621978648157,36.87090838683457
100,25.98375313766178,27.182210525402695,30.36430095951897,30.806183165267726,33.76435793435337,36.57545818537261,36.59645981476973,36.62122337856715,36.645164782215716


==> fig/eye/results/deterministic-SA/h_amb_feel_nolin_K.csv <==
h_amb,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
8,33.7550897935468,34.15759960489555,35.14580052911106,35.283276824591496,36.11659454317925,36.885071945624816,36.89075821359614,36.89746279130617,36.90394423772375,306.9050897935468,307.30759960489553,308.29580052911103,308.4332768245915,309.2665945431792,310.0350719456248,310.0407582135961,310.04746279130615,310.0539442377237
10,33.43073795630261,33.872019656497514,34.95755753456547,35.10857512028116,36.02630643340666,36.87329705446217,36.87956587950828,36.88695734720102,36.89410283934558,306.5807379563026,307.0220196564975,308.10755753456544,308.25857512028114,309.17630643340664,310.02329705446215,310.02956587950825,310.036957347201,310.04410283934556
12,33.11889615761447,33.59715852837854,34.775984265587056,34.93997947196914,35.93909509261829,36.86191760444655,36.86874941696408,36.87680470169448,36.88459193715363,306.26889615761445,306.7471585283785,307.92598426558703,308.0899794719691,309.08909509261827,310.0119176044465,310.01874941696406,310.02680470169446,310.0345919371536
15,32.6731351376468,33.20372953651679,34.515375064717034,34.69784644018489,35.81370241470938,36.84554575711934,36.85318754162216,36.8621978648157,36.87090838683457,305.8231351376468,306.35372953651677,307.665375064717,307.84784644018487,308.96370241470936,309.9955457571193,310.00318754162214,310.0121978648157,310.02090838683455
100,25.98375313766178,27.18221052540269,30.36430095951897,30.80618316526773,33.76435793435337,36.57545818537261,36.59645981476973,36.62122337856715,36.64516478221572,299.13375313766176,300.3322105254027,303.51430095951895,303.9561831652677,306.91435793435335,309.7254581853726,309.7464598147697,309.77122337856713,309.7951647822157


==> fig/eye/results/deterministic-SA/h_amb_li.csv <==
h_amb,O,B,C,D,G
15,33.52,35.22,35.93,36.62,36.67
30,31.15,34.46,35.5,36.51,36.58
50,29.35,33.67,35.05,36.4,36.49
80,27.44,32.8,34.55,36.28,36.39
100,26.5,32.35,34.29,36.21,36.34

==> fig/eye/results/deterministic-SA/h_amb_li_K.csv <==
h_amb,O,B,C,D,G,OK,BK,CK,DK,GK
15,33.52,35.22,35.93,36.62,36.67,306.66999999999996,308.37,309.08,309.77,309.82
30,31.15,34.46,35.5,36.51,36.58,304.29999999999995,307.60999999999996,308.65,309.65999999999997,309.72999999999996
50,29.35,33.67,35.05,36.4,36.49,302.5,306.82,308.2,309.54999999999995,309.64
80,27.44,32.8,34.55,36.28,36.39,300.59,305.95,307.7,309.42999999999995,309.53999999999996
100,26.5,32.35,34.29,36.21,36.34,299.65,305.5,307.44,309.35999999999996,309.49


==> fig/eye/results/deterministic-SA/h_amb_ooi.csv <==
h_amb,O,A,B,C,D,G
8,33.90,34.37,35.18,35.89,36.63,36.70
10,33.64,34.15,35.03,35.79,36.60,36.67
15,33.04,33.64,34.68,35.58,36.53,36.61
100,28.51,29.70,31.88,33.85,35.95,36.14

==> fig/eye/results/deterministic-SA/h_amb_ooi_K.csv <==
h_amb,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
8,33.9,34.37,35.18,35.89,36.63,36.7,307.04999999999995,307.52,308.33,309.03999999999996,309.78,309.84999999999997
10,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
15,33.04,33.64,34.68,35.58,36.53,36.61,306.19,306.78999999999996,307.83,308.72999999999996,309.67999999999995,309.76
100,28.51,29.7,31.88,33.85,35.95,36.14,301.65999999999997,302.84999999999997,305.03,307.0,309.09999999999997,309.28999999999996


==> fig/eye/results/deterministic-SA/h_amb_scott.csv <==
h_amb,O,C,B1,G
8,33.58,35.36,36.10,36.90
10,33.25,35.20,36.01,36.89
12,32.92,35.04,35.92,36.88
15,32.46,34.81,35.80,36.86

==> fig/eye/results/deterministic-SA/h_amb_scott_K.csv <==
h_amb,O,C,B1,G,OK,CK,B1K,GK
8,33.58,35.36,36.1,36.9,306.72999999999996,308.51,309.25,310.04999999999995
10,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
12,32.92,35.04,35.92,36.88,306.07,308.19,309.07,310.03
15,32.46,34.81,35.8,36.86,305.60999999999996,307.96,308.95,310.01


==> fig/eye/results/deterministic-SA/h_bl_feel-2d.csv <==
h_bl,O,A,B,B1,C,D,D1,F,G
65,32.24965540042098,32.65904980832505,33.67414021041395,33.84986132474313,34.93062106423599,36.58357378610202,36.60468480710847,36.62966215606281,36.65321283520734
90,32.48372782625671,32.89958398238605,33.92639083076011,34.1070907927878,35.17565975739791,36.715515980245186,36.73415336384778,36.75628461432484,36.77730032659957
110,32.6107743557547,33.030117243385746,34.062713063064564,34.246312522096275,35.30496451802861,36.774489184547065,36.79167036788135,36.81210864840534,36.83157801605461


==> fig/eye/results/deterministic-SA/h_bl_feel-2d_K.csv <==
h_bl,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
65,32.24965540042098,32.65904980832505,33.67414021041395,33.84986132474313,34.93062106423599,36.58357378610202,36.60468480710847,36.62966215606281,36.65321283520734,305.39965540042095,305.809049808325,306.82414021041393,306.9998613247431,308.08062106423597,309.733573786102,309.75468480710845,309.7796621560628,309.8032128352073
90,32.48372782625671,32.89958398238605,33.92639083076011,34.1070907927878,35.17565975739791,36.71551598024519,36.73415336384778,36.75628461432484,36.77730032659957,305.6337278262567,306.049583982386,307.0763908307601,307.2570907927878,308.3256597573979,309.86551598024516,309.88415336384776,309.9062846143248,309.92730032659955
110,32.6107743557547,33.030117243385746,34.062713063064564,34.246312522096275,35.30496451802861,36.774489184547065,36.79167036788135,36.81210864840534,36.83157801605461,305.7607743557547,306.1801172433857,307.21271306306454,307.39631252209625,308.4549645180286,309.92448918454704,309.94167036788133,309.9621086484053,309.9815780160546


==> fig/eye/results/deterministic-SA/h_bl_feel.csv <==
h_bl,O,A,B,B1,C,D,D1,F,G
65,33.455481039113465,33.90513035275325,34.99493658299497,35.14860467388007,36.030955519399015,36.873578335750494,36.87990706902946,36.887342264866504,36.89450057951717
90,33.57771095318458,34.030780463903,35.12556632952072,35.280849955689405,36.14891184066522,36.922020101327576,36.927181476504245,36.93323105644964,36.939011527742764
110,33.64533822931975,34.10028630418941,35.19739111961468,35.353601786462036,36.2114745917587,36.94201503754721,36.94653493709376,36.951823570944555,36.95685052749934


==> fig/eye/results/deterministic-SA/h_bl_feel_K.csv <==
h_bl,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
65,33.455481039113465,33.90513035275325,34.99493658299497,35.14860467388007,36.030955519399015,36.873578335750494,36.87990706902946,36.8873422648665,36.89450057951717,306.60548103911344,307.0551303527532,308.14493658299494,308.29860467388005,309.180955519399,310.02357833575047,310.02990706902943,310.0373422648665,310.04450057951715
90,33.57771095318458,34.030780463903,35.12556632952072,35.280849955689405,36.14891184066522,36.922020101327576,36.927181476504245,36.93323105644964,36.93901152774277,306.72771095318456,307.180780463903,308.2755663295207,308.4308499556894,309.2989118406652,310.07202010132755,310.0771814765042,310.0832310564496,310.08901152774274
110,33.64533822931975,34.10028630418941,35.19739111961468,35.35360178646204,36.2114745917587,36.94201503754721,36.94653493709376,36.95182357094456,36.95685052749934,306.7953382293197,307.2502863041894,308.34739111961466,308.503601786462,309.3614745917587,310.0920150375472,310.09653493709374,310.10182357094453,310.1068505274993


==> fig/eye/results/deterministic-SA/h_bl_li.csv <==
h_bl,O,B,C,D,G
50,33.49,35.38,35.97,36.58,36.62
70,33.65,35.55,36.13,36.68,36.72
90,33.74,35.65,36.22,36.73,36.76
110,33.81,35.72,36.28,36.76,36.79
120,33.84,35.75,36.3,36.77,36.8

==> fig/eye/results/deterministic-SA/h_bl_li_K.csv <==
h_bl,O,B,C,D,G,OK,BK,CK,DK,GK
50,33.49,35.38,35.97,36.58,36.62,306.64,308.53,309.12,309.72999999999996,309.77
70,33.65,35.55,36.13,36.68,36.72,306.79999999999995,308.7,309.28,309.83,309.87
90,33.74,35.65,36.22,36.73,36.76,306.89,308.79999999999995,309.37,309.88,309.90999999999997
110,33.81,35.72,36.28,36.76,36.79,306.96,308.87,309.42999999999995,309.90999999999997,309.94
120,33.84,35.75,36.3,36.77,36.8,306.99,308.9,309.45,309.91999999999996,309.95


==> fig/eye/results/deterministic-SA/h_bl_ooi.csv <==
h_bl,O,A,B,C,D,G
65,33.64,34.15,35.03,35.79,36.60,36.67
90,33.84,34.35,35.24,35.99,36.73,36.79
110,33.94,34.46,35.35,36.08,36.79,36.84

==> fig/eye/results/deterministic-SA/h_bl_ooi_K.csv <==
h_bl,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
65,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
90,33.84,34.35,35.24,35.99,36.73,36.79,306.99,307.5,308.39,309.14,309.88,309.94
110,33.94,34.46,35.35,36.08,36.79,36.84,307.09,307.60999999999996,308.5,309.22999999999996,309.94,309.99


==> fig/eye/results/deterministic-SA/h_bl_scott.csv <==
h_bl,O,C,B1,G
65,33.25,35.20,36.01,36.89
90,33.38,35.34,36.13,36.93
110,33.45,35.43,36.19,36.95

==> fig/eye/results/deterministic-SA/h_bl_scott_K.csv <==
h_bl,O,C,B1,G,OK,CK,B1K,GK
65,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
90,33.38,35.34,36.13,36.93,306.53,308.49,309.28,310.08
110,33.45,35.43,36.19,36.95,306.59999999999997,308.58,309.34,310.09999999999997


==> fig/eye/results/deterministic-SA/k_lens_feel-2d.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G
0.21,32.0513234308695,32.45237063150677,33.36350206739672,33.606826641979524,35.095812551253346,36.59748679474836,36.617873682922436,36.64199951100437,36.664757694857144
0.3,32.161192366758314,32.56685922467153,33.535421027937275,33.741210725900146,35.004028057718415,36.58974634667811,36.610536131350955,36.635135724971406,36.658334818666276
0.4,32.249655400423705,32.65904980832789,33.674140210416965,33.849861324745746,34.93062106423997,36.583573786102306,36.604684807108754,36.62966215606315,36.65321283520751
0.544,32.33986485598331,32.75306946565763,33.81593645182522,33.96115684504019,34.856375084425,36.577348593416275,36.598783530811374,36.624141802955364,36.64804704815697


==> fig/eye/results/deterministic-SA/k_lens_feel-2d_K.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.21,32.0513234308695,32.45237063150677,33.36350206739672,33.606826641979524,35.095812551253346,36.59748679474836,36.61787368292244,36.64199951100437,36.66475769485714,305.2013234308695,305.60237063150674,306.5135020673967,306.7568266419795,308.2458125512533,309.74748679474834,309.7678736829224,309.79199951100435,309.8147576948571
0.3,32.161192366758314,32.56685922467153,33.535421027937275,33.741210725900146,35.004028057718415,36.58974634667811,36.61053613135096,36.635135724971406,36.65833481866628,305.3111923667583,305.7168592246715,306.68542102793725,306.8912107259001,308.1540280577184,309.7397463466781,309.76053613135093,309.7851357249714,309.80833481866625
0.4,32.249655400423705,32.65904980832789,33.674140210416965,33.849861324745746,34.93062106423997,36.58357378610231,36.604684807108754,36.62966215606315,36.65321283520751,305.3996554004237,305.80904980832787,306.82414021041694,306.9998613247457,308.08062106423995,309.7335737861023,309.75468480710873,309.7796621560631,309.8032128352075
0.544,32.33986485598331,32.75306946565763,33.81593645182522,33.96115684504019,34.856375084425,36.57734859341628,36.598783530811374,36.62414180295536,36.64804704815697,305.4898648559833,305.9030694656576,306.9659364518252,307.11115684504017,308.006375084425,309.72734859341625,309.74878353081135,309.77414180295534,309.79804704815695


==> fig/eye/results/deterministic-SA/k_lens_feel.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G
0.21,33.38615909529187,33.83210702443432,34.82554785058437,35.02317639718376,36.11537513356717,36.87536904948689,36.88160282373934,36.88892799606651,36.89598353204417
0.3,33.42275234160218,33.87065520738656,34.91512299763531,35.089209481818614,36.070810571457514,36.8744199831761,36.8807040914503,36.88808758115033,36.895197590815826
0.4,33.45548098124391,33.90513030567274,34.99493655648877,35.148604650195296,36.03095550770888,36.873578334272395,36.879907067625425,36.887342263549385,36.89450057828361
0.544,33.49235002670861,33.943964561899065,35.084505190710104,35.21590568302872,35.98612625506172,36.87263939226909,36.87901789393942,36.88651075964077,36.893722959391255


==> fig/eye/results/deterministic-SA/k_lens_feel_K.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.21,33.38615909529187,33.83210702443432,34.82554785058437,35.02317639718376,36.11537513356717,36.87536904948689,36.88160282373934,36.88892799606651,36.89598353204417,306.53615909529185,306.9821070244343,307.97554785058435,308.17317639718374,309.26537513356715,310.02536904948687,310.0316028237393,310.0389279960665,310.04598353204415
0.3,33.42275234160218,33.87065520738656,34.91512299763531,35.089209481818614,36.07081057145752,36.8744199831761,36.8807040914503,36.88808758115033,36.89519759081583,306.57275234160215,307.02065520738654,308.0651229976353,308.2392094818186,309.2208105714575,310.0244199831761,310.0307040914503,310.0380875811503,310.0451975908158
0.4,33.45548098124391,33.90513030567274,34.99493655648877,35.148604650195296,36.03095550770888,36.8735783342724,36.87990706762543,36.887342263549385,36.89450057828361,306.6054809812439,307.0551303056727,308.14493655648874,308.2986046501953,309.18095550770886,310.0235783342724,310.0299070676254,310.03734226354936,310.0445005782836
0.544,33.49235002670861,33.943964561899065,35.084505190710104,35.21590568302872,35.98612625506172,36.87263939226909,36.87901789393942,36.88651075964077,36.893722959391255,306.6423500267086,307.09396456189904,308.2345051907101,308.3659056830287,309.1361262550617,310.02263939226907,310.0290178939394,310.03651075964075,310.04372295939123


==> fig/eye/results/deterministic-SA/k_lens_feel_lin.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G
0.21,33.38797693826848,33.82557084885326,34.81313639243547,35.0136553580943,36.111229896081966,36.87203174968414,36.87822408385529,36.88558384801706,36.892815331692816
0.3,33.42441934517467,33.864424567959475,34.904365105466525,35.080388922707414,36.065925733536574,36.87105424342542,36.877296761649916,36.884715349383896,36.892002863241544
0.4,33.45693188872116,33.899085361760626,34.985363550459795,35.140295175999086,36.02553323953299,36.870189890955544,36.8764767715042,36.88394736220624,36.89128441688683
0.544,33.4934668857594,33.93803111733342,35.07593149962173,35.20804897510823,35.980228724469384,36.86922842097499,36.875564632425835,36.88309305471665,36.89048521220337


==> fig/eye/results/deterministic-SA/k_lens_feel_lin_K.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.21,33.38797693826848,33.82557084885326,34.81313639243547,35.0136553580943,36.111229896081966,36.87203174968414,36.87822408385529,36.88558384801706,36.892815331692816,306.53797693826846,306.97557084885324,307.96313639243544,308.1636553580943,309.26122989608194,310.0220317496841,310.02822408385526,310.03558384801704,310.0428153316928
0.3,33.42441934517467,33.864424567959475,34.904365105466525,35.080388922707414,36.065925733536574,36.87105424342542,36.87729676164992,36.884715349383896,36.89200286324154,306.57441934517465,307.01442456795945,308.0543651054665,308.2303889227074,309.21592573353655,310.0210542434254,310.0272967616499,310.0347153493839,310.0420028632415
0.4,33.45693188872116,33.899085361760626,34.985363550459795,35.140295175999086,36.02553323953299,36.87018989095554,36.8764767715042,36.88394736220624,36.89128441688683,306.60693188872114,307.0490853617606,308.1353635504598,308.29029517599906,309.17553323953297,310.0201898909555,310.0264767715042,310.0339473622062,310.0412844168868
0.544,33.4934668857594,33.93803111733342,35.07593149962173,35.20804897510823,35.980228724469384,36.86922842097499,36.87556463242584,36.88309305471665,36.89048521220337,306.6434668857594,307.0880311173334,308.2259314996217,308.3580489751082,309.13022872446936,310.01922842097497,310.0255646324258,310.03309305471663,310.04048521220335


==> fig/eye/results/deterministic-SA/k_lens_feel_nolin.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G
0.21,33.354813886360205,33.79126009212172,34.776573808624505,34.972404131407586,36.11749378707884,36.87535190046884,36.881513123226,36.88877935639346,36.89580732196379
0.3,33.39514156792882,33.834155127535155,34.87275973300086,35.04449422367895,36.06918225975545,36.87425672860729,36.88047530390196,36.887808286705024,36.89489889148081
0.4,33.430737956301016,33.87201965649592,34.95755753456331,35.108575120278715,36.02630643340484,36.87329705446183,36.87956587950896,36.88695734720068,36.89410283934535
0.544,33.47030727348033,33.914112915893384,35.05170759148638,35.180340106441975,35.9783940083459,36.872238872335345,36.878563096381015,36.8860190443678,36.893225055487164


==> fig/eye/results/deterministic-SA/k_lens_feel_nolin_K.csv <==
k_lens,O,A,B,B1,C,D,D1,F,G,OK,AK,BK,B1K,CK,DK,D1K,FK,GK
0.21,33.354813886360205,33.79126009212172,34.776573808624505,34.972404131407586,36.11749378707884,36.87535190046884,36.881513123226,36.88877935639346,36.89580732196379,306.5048138863602,306.9412600921217,307.9265738086245,308.12240413140756,309.2674937870788,310.0253519004688,310.031513123226,310.03877935639343,310.04580732196376
0.3,33.39514156792882,33.834155127535155,34.87275973300086,35.04449422367895,36.06918225975545,36.87425672860729,36.88047530390196,36.887808286705024,36.89489889148081,306.5451415679288,306.98415512753513,308.02275973300084,308.19449422367893,309.2191822597554,310.02425672860727,310.03047530390194,310.037808286705,310.0448988914808
0.4,33.430737956301016,33.87201965649592,34.95755753456331,35.108575120278715,36.02630643340484,36.87329705446183,36.87956587950896,36.88695734720068,36.89410283934535,306.580737956301,307.0220196564959,308.1075575345633,308.2585751202787,309.1763064334048,310.0232970544618,310.02956587950894,310.03695734720066,310.0441028393453
0.544,33.47030727348033,33.914112915893384,35.05170759148638,35.180340106441975,35.9783940083459,36.87223887233535,36.878563096381015,36.8860190443678,36.89322505548717,306.6203072734803,307.06411291589336,308.20170759148635,308.33034010644195,309.1283940083459,310.0222388723353,310.028563096381,310.0360190443678,310.04322505548714


==> fig/eye/results/deterministic-SA/k_lens_ooi.csv <==
k_lens,O,A,B,C,D,G
0.21,33.56,34.06,34.86,35.90,36.62,36.68
0.30,33.60,34.11,34.95,35.84,36.61,36.68
0.40,33.64,34.15,35.03,35.79,36.60,36.67
0.544,33.68,34.19,35.11,35.74,36.59,36.66

==> fig/eye/results/deterministic-SA/k_lens_ooi_K.csv <==
k_lens,O,A,B,C,D,G,OK,AK,BK,CK,DK,GK
0.21,33.56,34.06,34.86,35.9,36.62,36.68,306.71,307.21,308.01,309.04999999999995,309.77,309.83
0.3,33.6,34.11,34.95,35.84,36.61,36.68,306.75,307.26,308.09999999999997,308.99,309.76,309.83
0.4,33.64,34.15,35.03,35.79,36.6,36.67,306.78999999999996,307.29999999999995,308.17999999999995,308.94,309.75,309.82
0.544,33.68,34.19,35.11,35.74,36.59,36.66,306.83,307.34,308.26,308.89,309.74,309.80999999999995


==> fig/eye/results/deterministic-SA/k_lens_scott.csv <==
k_lens,O,C,B1,G
0.21,33.01,35.01,36.14,36.89
0.30,33.16,35.12,36.07,36.89
0.40,33.25,35.20,36.01,36.89
0.544,33.36,35.28,35.95,36.89

==> fig/eye/results/deterministic-SA/k_lens_scott_K.csv <==
k_lens,O,C,B1,G,OK,CK,B1K,GK
0.21,33.01,35.01,36.14,36.89,306.15999999999997,308.15999999999997,309.28999999999996,310.03999999999996
0.3,33.16,35.12,36.07,36.89,306.30999999999995,308.27,309.21999999999997,310.03999999999996
0.4,33.25,35.2,36.01,36.89,306.4,308.34999999999997,309.15999999999997,310.03999999999996
0.544,33.36,35.28,35.95,36.89,306.51,308.42999999999995,309.09999999999997,310.03999999999996

